Effect of Measurement Backaction on Quantum Clock Precision Studied with a Superconducting Circuit

We theoretically and experimentally study the precision of a quantum clock near zero temperature, explicitly accounting for the effect of continuous measurement. The clock is created by a superconducting transmon qubit dispersively coupled to an open coplanar resonator. The cavity and qubit are driven by coherent fields, and the cavity output is monitored with a quantum-noise-limited amplifier. When the continuous measurement is weak, it induces persistent coherent oscillations (with fluctuating periods) in the conditional moments of the qubit's energy probability distribution, which are manifest in the output of the resonator. On the other hand, strong continuous measurement leads to an incoherent cycle of quantum jumps. We theoretically find an equality for the precision of the clock in each regime. Independently from the equalities, we derive a kinetic uncertainty relation for the precision, and find that both equalities satisfy this uncertainty relation. Finally, we experimentally verify that our quantum clock obeys the kinetic uncertainty relation for the precision, thus making an explicit link between the (kinetic) thermodynamic behavior of the clock and its precision, and achieving an experimental test of a kinetic uncertainty relation in the quantum domain.

==> Measurement_driven_quantum_clock_implemented_with_a_superconducting_qubit__4_/PopFigure/blochJumps.csv <==
0.08194803572158009,0.,-0.9966366035026883
0.07712705205181254,0.007738517476536087,0.9969912402769957
0.20600985254291987,0.04176026452411167,-0.9776584377798416
0.35666786720700344,0.11033030039807758,-0.9276935147537021
0.6762172001377579,0.2859000466123504,0.6789635200693093
0.09825502397027311,0.05367696423462152,-0.993712601195716
0.050007138615906006,0.03421172420698654,0.9981627342343705
0.054165229319046916,0.045622743280551346,0.9974891945421623
0.22723126466556548,0.23396607146698223,0.9453178458914201
0.06360270397317844,0.08014947007022243,0.9947516064298478
0.21367066441649324,0.33277234329439187,0.9184810366611679
0.04582318493714166,0.09003154513114006,-0.9948841925588706
0.05460546280201533,0.14045352972316216,-0.9885803201664913
0.21634280684393206,0.7792889541327913,0.5881364772682522
0.016877674662769,0.09785479508248665,0.9950575778201692
0.032869983297758996,0.46351343813822,0.8854800149429075
-0.006599618935149373,0.22592167123970477,0.9741231151626418
-0.0070149409174584,0.05399120927348983,-0.9985167699769046
-0.11834171361992125,0.5072435515988782,0.8536388101409498
-0.017185251952129683,0.05030290827819011,-0.9985861427709167
-0.09507582864904422,0.2077444756307832,0.9735516522771601
-0.4114270072183339,0.703477045949816,-0.5795238248364647
-0.04794099825277817,0.06586244876417915,0.9966763760264978
-0.18430225574133705,0.2062735988280771,-0.9609806870875024
-0.09017455914787999,0.08260118474445816,-0.9924946313009946
-0.06725762879860521,0.05024294837195913,0.9964697975891098
-0.10534952372710231,0.06337791666484391,-0.9924135818950167
-0.06781060562739717,0.03205594682628054,0.9971831015603485
-0.15708940875700703,0.05584997104956141,-0.9860039038412256
-0.2728419117126116,0.06722971874761038,0.9597069636769989
-0.14620758350309768,0.020841385599610383,-0.9890343670330537
-0.15888429436555646,0.00661223279769386,-0.9872750677401856
-0.07539018808381744,-0.004408354885693401,-0.9971443656501742
-0.06329792091754328,-0.010111573702298572,-0.9979434499433218
-0.10791139544291999,-0.028522805611751852,0.9937512668135804
-0.1898358130606918,-0.07110976956036653,0.9792373383162316
-0.256932727462986,-0.12678775284726218,0.9580764266416184
-0.04779295881098792,-0.0298578421320694,0.9984109085698671
-0.0714268111025693,-0.05525264475360881,-0.9959143316086226
-0.040259635314659085,-0.03814297089453762,0.998460953435671
-0.03298424314031201,-0.038189858690046305,0.9987259756297996
-0.05677533855983452,-0.0808211980322508,0.9951102928218799
-0.09404181999740674,-0.16718564554939086,0.9814301279326046
-0.022176971100976252,-0.050693182317595425,0.9984680181254186
-0.2307254048127168,-0.7144005577216543,-0.6606039893165929
-0.017321995939951807,-0.08032784702114398,-0.9966179736737663
-0.029022497308583604,-0.2571444020625275,0.9659370844614459
-0.0031610602905213186,-0.2551379099547441,0.9668995059476267
0.015102897544347188,-0.17194453504667404,-0.984990852421152
0.014395047465357245,-0.07582581270601603,0.9970171657177935
0.0161608687163106,-0.05463205920946898,-0.9983757631417478
0.047503560314731554,-0.11635471783748776,0.9920710616656366
0.03872805973136512,-0.07302725126454888,-0.9965777229911315
0.11954732542330675,-0.1794732191978835,0.9764721197120185
0.06854127566917227,-0.0834518012987888,0.9941518447348121
0.03553358512662256,-0.035376670670049924,0.9987421366400597
0.04139114094624343,-0.03369004117744862,-0.9985748617788403
0.0906101066399602,-0.05977825743913942,0.9940907244875766
0.07568749415312301,-0.039710671605939496,0.9963405370602093
0.1541315079186754,-0.06213209085591453,-0.98609486437796
0.06384357697246479,-0.018578876179136054,0.9977869627527117
0.2889927620568722,-0.053539443751670364,-0.9558329934886647
0.06611903489004184,-0.0055128540382722935,-0.9977965131556443
0.11240467690206248,0.0018902282609099942,-0.9936607145538483
0.17801219956013267,0.020889544253613564,0.9838065276001373
0.1464989820398387,0.032270385617259485,-0.9886843128488507
0.06578420351491587,0.021567877837611493,0.9976007544170613
0.33815727955979213,0.1497216435472565,0.929103376236589
0.1769644696161303,0.10057598289052883,0.9790648845500923
0.6355100362555892,0.4506472530776947,-0.6269322508149887
0.13274828599123034,0.11568322603716862,-0.9843755806499996
0.1590806321345322,0.16940387178032734,-0.972623092829649
0.12447826021454678,0.16239694485759235,0.9788423749689629
0.040305582093974744,0.06515644918472283,-0.9970607289336516
0.04142993337367781,0.08490170659070928,0.9955276293697918
0.03035726839342112,0.08214718922993787,-0.9961577563605629
0.14088120469883883,0.5427118318871832,-0.828019537023289
0.009386871199645083,0.06047841406441331,0.9981253669160677
0.016232023447685144,0.3004031629561785,-0.9536741902246895
-0.0026358319806792105,0.05723738846930332,-0.9983571173437807
-0.013882019690844792,0.09439372831343218,-0.9954381515616091
-0.11931778340230438,0.4751709314281482,-0.8717659390511118
-0.02306526898419103,0.06397727359272859,0.9976847707719747
-0.028700439785586954,0.06002345441776899,0.9977842801306662
-0.031229027933431963,0.05139394623971976,-0.9981900671236125
-0.058126738780416076,0.07709723280885614,0.995327734433222
-0.6657198403916178,0.7203304524616573,0.19478483864341975
-0.053849530377163383,0.047686825158946615,0.9974097426757066
-0.28414362411547167,0.20490928674560088,-0.9366293744485781
-0.4504883723934516,0.2607983448683608,-0.8538409978750272
-0.07976938044794803,0.03608093992057823,-0.996160133571605
-0.1141287170161141,0.03842719910043412,0.9927225122467765
-0.1405312669715016,0.03213130940792235,-0.9895547190323114
-0.15151771745442966,0.019004806361191458,0.9882718242632303
-0.20556136228649768,0.005094433984507451,-0.9786309687912481
-0.14031347696359048,-0.010574618378764144,0.9900506581122663
-0.05164542815434226,-0.009143182991495698,-0.9986236287789002
-0.048774618380845014,-0.013773383798519983,0.9987148394314272
-0.06324168409324839,-0.024909826832909782,0.9976873207173699
-0.11090769304866835,-0.05706787603065741,-0.9921908793916481
-0.046378963030005674,-0.030070302846828868,-0.9984712157468343
-0.10672431126127598,-0.08546368682140344,0.9906088428944592
-0.06889710834887601,-0.06750897518999267,-0.9953369915410358
-0.33496357953039335,-0.40127369866892215,0.852513236932277
-0.09417570599191293,-0.13897206763426348,0.985808146049921
-0.16688371620863954,-0.3087181855165891,0.936398903884311
-0.19677811168531664,-0.4712276367179787,0.8597807215533212
-0.03400634817549516,-0.11168163568502078,-0.9931620112219784
-0.025572434185303302,-0.1290842343359048,0.9913038439629657
-0.005543115051609271,-0.057821273343898395,-0.9983115617002614
0.0002529153569972667,-0.05714643899479736,-0.9983657749262221
0.007629122090237771,-0.07279213673739007,0.9973179539772344
0.025358831060040412,-0.12231629402471766,-0.99216715018354
0.22277581305382993,-0.7090432556596127,0.6690505203060696
0.07071259843794113,-0.16520868570910124,0.9837203965499678
0.046322563841007344,-0.08390811080856386,0.9953962271476287
0.15931191881611398,-0.2306682991466037,-0.959901999316566
0.04985379645486232,-0.05865964988870847,0.9970324189583663
0.07291169534716033,-0.07018852032839305,-0.9948655468432474
0.048087606585351474,-0.03781434614052175,-0.9981270747349043
0.049078094333451124,-0.031206793561714564,0.9983073057391665
0.047609556227730616,-0.02396705079552413,0.9985784449065399
0.14487782015348835,-0.055588696760237165,-0.98788679210731
0.06638257551915767,-0.01811279513660774,-0.9976298313100821
0.05780762402336268,-0.009707218246272489,-0.9982805459983144
0.05583214419530722,-0.003711064464118881,-0.9984332725200505
0.08935548667981176,0.003006103442575032,-0.9959952612047442
0.1259795066368963,0.016935488900749553,-0.9918882765328043
0.17290246254924713,0.041146462686212186,-0.9840791162568274
0.6095039670528694,0.21124501164379605,-0.7641207098374098
0.05377041016020204,0.02489683623083648,-0.9982429015710046
0.8225299359677225,0.4859529669554562,-0.29545594992168195
0.7666832130152372,0.5632731862860635,0.3080911691233265
0.05015858174122603,0.04521670421569173,-0.997717177529574
0.3632317903046908,0.4000756130726617,0.8414286483930667
0.04623223017311737,0.06246336513368807,0.996975881809282
0.05831908107601123,0.09791896932017143,0.993484151977134
0.04883431657128246,0.10449773437028546,-0.9933254416536873
0.018711836599843126,0.05337812880754849,0.9983990397311416
0.01716461734922497,0.0710114905630077,-0.9973278017378612
0.008517515369079362,0.06170604819552153,0.9980580221350007
0.01518878725693684,0.4084757126822055,-0.9126428068474697
-0.005991510954705048,0.09523050721298497,-0.9954372166502703
-0.008461142011840879,0.05150200008896301,0.998637047711876
-0.02016635930064899,0.074951889154538,-0.9969832156384193
-0.019219027018309534,0.05062424582568632,-0.9985328310751981
-0.0579900639754756,0.11621669246856162,-0.991529542107439
-0.028062845849329804,0.044480429987168,-0.9986160263239288
-0.04816455556641422,0.0616976636173465,-0.9969320808817673
-0.32216718245326736,0.3370448972025346,-0.8846519337117034
-0.08176891805639744,0.06999365425570563,0.9941904910045253
-0.2780431412762192,0.19348786342835858,-0.9408796194493647
-0.0535690432513246,0.02982123099654377,0.9981187563546677
-0.10553765693292888,0.04561462736823607,0.9933685664138787
-0.14980075063196144,0.04764910896034187,-0.9875673635379949
-0.13894310520054914,0.029318955017777763,-0.9898662598522562
-0.095234748828902,0.01032199050973098,-0.9954013256608679
-0.06021385031794674,0.00047950916017005444,0.9981853847361487
-0.10994136501837809,-0.01014731196167753,-0.9938862753443415
-0.23212719805753215,-0.045133125429745964,0.9716377745388978
-0.04874970387667586,-0.014655732774446439,0.9987034974749917
-0.061552774235487114,-0.02544824259229724,0.9977793558361882
-0.07295183574838049,-0.03910270802926943,-0.9965686167473462
-0.08925440075341762,-0.060024431232697247,0.994198531281021
-0.11099126194780562,-0.09198578288494179,-0.9895552311610899
-0.0874531437122291,-0.08862204813297447,0.9922187663209988
-0.26754159046482767,-0.3316856548958474,-0.9046580147812007
-0.055991362773531436,-0.08569270908989537,-0.9947470667981874
-0.05547867499519796,-0.10688806542803453,0.9927220447284475
-0.1798180658851741,-0.4518324022506987,-0.8737922770645652
-0.03433239909772143,-0.11995450635421517,-0.9921855687206458
-0.05808709569559951,-0.32147672646739844,-0.9451341723022482
-0.008664239323413201,-0.10978112529335103,0.9939180225180908
0.0010794859840810454,-0.05081464443589096,0.998707518055644
0.02673830752535401,-0.21945792748559917,-0.975255495229022
0.01615096887006906,-0.07180690796945587,0.9972877790148761
0.0456874676602124,-0.1372958344791089,0.9894758759734783
0.03532272503813839,-0.07883460830337514,0.9962617174365046
0.04193635773461325,-0.0730331314752119,-0.9964474414673756
0.09278279353398855,-0.12962414471169284,-0.9872127097701849
0.06647777629540642,-0.07560608654648296,-0.9949193057408946
0.13924839209209136,-0.12960785288871413,0.9817391149227704
0.052280883022773804,-0.03970753556520709,0.9978426834374731
0.08182332810555329,-0.0501163280359269,0.9953860038406841
0.15765331643406016,-0.07606890479519426,0.9845602843607911
0.11794038084749263,-0.04299225581351542,-0.9920895788715923
0.07727713254987541,-0.01969554106543501,-0.9968150934085062
0.054029972301269553,-0.008141291686783875,0.9985061248999901
0.10136842703200608,-0.005027522002131017,0.9948362508591928
0.07683217831109979,0.0038790191799581027,0.9970364936080187
0.11753288537835935,0.017816747874053393,-0.9929091521130369
0.13656567732001723,0.03493554970635848,-0.9900148095583416
0.5632670207054868,0.20589202288918554,-0.8002116834289311
0.05023737415438769,0.024294939019230403,0.998441767043088
0.04381334970088856,0.026888970654433242,0.9986778127329817
0.10292336206217655,0.07831493703719179,-0.9916015087618004
0.08430584587067824,0.07860898666952668,0.9933343604078235
0.07824496299728986,0.0891486133631076,-0.992940204897046
0.035573545996545664,0.04979214531284418,0.9981258763755083
0.2092930567815226,0.3652394897339977,0.9070813257486318
0.3732134800710798,0.8349386214732191,-0.40446161334004804
0.0240047270382169,0.07235125488480812,-0.9970903013250175
0.0688019121877368,0.3071660479713908,-0.9491655892693056
0.011529072737242465,0.09533144711150361,0.9953788201852829
0.001090337891664594,0.05356594147358255,0.9985637190872352
-0.005657942010718999,0.07088678101676345,0.9974683212860871
-0.011028630064267913,0.060728455687228046,-0.9980933944219599
-0.02507947836123613,0.08733230240762194,0.9958634889990253
-0.022421257541666895,0.05619301723701849,0.9981681381531122
-0.06072734522636562,0.11674671433394086,0.9913033815305923
-0.03860025733708801,0.05896183624879594,0.9975136700816088
-0.06740890601227097,0.08341871343438405,0.9942320441623177
-0.036558001308962154,0.0369808848437938,0.9986470481088221
-0.5124626053440654,0.4239443755611249,0.7467618392459946
-0.09119702004377228,0.06121330150383785,-0.9939497146506638
-0.44501928364768695,0.23802497204471923,-0.863308722222132
-0.26750531715016607,0.11031871004745979,-0.9572202920487289
-0.09997419297130017,0.029958673756740918,0.994538907537797
-0.15408187279341615,0.02981656172652759,0.987608094905708
-0.8942159323010418,0.08173298113169954,0.44011087945460264
-0.06397864752439958,-0.0005663169818981521,-0.9979511069917327
-0.0577997425753131,-0.006316551564840478,0.9983082143980168
-0.14605612146095756,-0.030955424038874392,-0.9887918745147312
-0.06994219363576648,-0.02231586402676439,0.9973014046727077
-0.06501533149484742,-0.028168954685455643,-0.9974865997408405
-0.07898837132864903,-0.04406380033428384,0.9959012093048929
-0.5684974391650435,-0.39636243670698346,0.7209074007322233
-0.5783211886970757,-0.4959297951643924,0.6477640318605264
-0.07128426509347599,-0.0747089091194692,0.9946542778514865
-0.05031446573812895,-0.0645697967713196,0.9966439664606398
-0.3180855352275158,-0.5051685235537429,0.8022632704353081
-0.026555927836633655,-0.05333871326793363,0.9982233038572365
-0.13610746474158755,-0.3594783442471772,-0.923173915391312
-0.11939629643716695,-0.445333824983907,0.8873681923093092
-0.010782386005142239,-0.06599751210417049,0.9977615288976098
-0.0033300082968318796,-0.053688807848804206,-0.9985521633627946
0.0050597792855074,-0.13289511253936925,0.991117191706778
0.01616604939722389,-0.11635365040836283,0.9930762744540496
0.03471868636284089,-0.14307761848637082,0.9891023242847563
0.021123882507496076,-0.06008782744258039,0.9979695559389775
0.10116949703088203,-0.21598642512139543,0.9711408739383788
0.08027705635752272,-0.1345149817153702,-0.9876544506641403
0.09744324624147563,-0.13140922805118932,0.9865274596000426
0.051334724917705306,-0.056440972353299895,0.9970853336888662
0.09127305267620985,-0.08213354407691484,0.9924330258473523
0.7031830054109978,-0.5156593123744011,-0.4895192891630691
0.07961459440503901,-0.046941181620453194,0.9957198611184757
0.1375497664542093,-0.06354015292076465,0.9884547084794519
0.05980973422304855,-0.020669681482258322,-0.997995771513883
0.15401804345749456,-0.036507934629359015,-0.9873933425938336
0.28332197481505406,-0.037830965327300244,0.9582783920392355
0.3424305352511995,-0.011215604425914363,0.9394762044591329
0.071736455317446,0.004832194573548129,0.9974119163485522
0.0795784511137891,0.013435718548056913,0.9967380556522499
0.3104814753197407,0.08501267581183211,-0.9467703514763175
0.055989028049210736,0.02153970078786612,0.9981990132373774
0.2927797400826791,0.14771386031084655,-0.9447013492470447
0.10165036900770338,0.06476225195211323,0.9927099542175896
0.0608633335765512,0.04794825749405442,-0.9969937909682454
0.047099265798722645,0.04542082352566544,-0.9978570077678823
0.3469055369817978,0.40891613469113214,0.8440640634457994
0.07340033289575018,0.1064787245332994,-0.9916020735923029
0.04031736611712435,0.07318391721846051,-0.996503198313954
0.05335412699462692,0.12496007489048837,0.9907261563196991
0.018992498646032772,0.06063695321767019,-0.9979791805942941
0.011561904524855043,0.05601817014067285,0.9983628032823781
0.009632815169945515,0.09270422849251608,0.9956470935484666
0.002042361680333719,0.5773345896927881,-0.8165051134579787
-0.013869153618323776,0.14333152634442675,0.9895775462962406
-0.03358928126450877,0.16876513594007633,0.9850837979965265
-0.03979866905471554,0.13028905413640324,-0.9906769545688011
-0.02723483562090555,0.06505713111902486,0.9975098162019581
-0.039524195488259674,0.07296083049230971,0.9965513309332733
-0.46084913784516024,0.6787613779258976,0.5717526248155831
-0.08559313196829019,0.10235241369854872,0.9910589282025263
-0.06119984887239271,0.05986035014160175,0.9963289200755547
-0.17555962147618495,0.14033053554106645,-0.9744158045218152
-0.09029346490766822,0.058428904765560334,0.9941997552216882
-0.06834011246399468,0.03508787158173589,0.9970448687477771
-0.13617374450204942,0.05349687005711671,0.9892395039637177
-0.07863629889506714,0.022130582502436113,-0.9966576994205123
-0.06948117355810163,0.012237146333094756,0.9975082048638053
-0.05412105658587019,0.004030454447013001,-0.998526247362071
-0.062279565989472735,-0.0015988257611783611,0.9980574629831431
-0.053457365021388835,-0.006753366668944044,-0.9985472959072119
-0.05472216686689963,-0.012562922926659918,0.9984225845907785
-0.13791275784539378,-0.046571713315165644,0.9893488498716557
-0.05269614731429483,-0.023891693030316595,0.9983247482970534
-0.04831431809968188,-0.02802762019537369,-0.9984388710245342
-0.04513451024496638,-0.03260958375167734,0.99844854200529
-0.551480195144657,-0.48924170861902555,-0.6756568248088282
-0.05439151802246019,-0.05895835414851609,-0.9967775455152019
-0.0355964713023296,-0.0473012267808861,-0.9982462046889263
-0.03905773389695558,-0.06440656085633732,-0.9971591088394537
-0.024727376414707535,-0.051832518263833886,-0.9983496115620393
-0.2364131837263416,-0.6575808408700569,0.715329465547872
-0.13315471960990138,-0.5322760422053839,-0.8360335134070768
-0.023837389039462614,-0.16309349491670597,-0.9863226098998418
-0.009454466968585032,-0.20935084357634787,-0.9777948851104773
0.0077750891323857315,-0.141558490277213,0.9898993594398471
0.010197696086125327,-0.06531962087437618,-0.9978122840110571
0.023889954172586346,-0.09169550428419866,0.9955004794492558
0.056155475794866266,-0.15154340709994132,0.9868541727645446
0.09411922157449769,-0.19244317491776855,0.9767841094928703
0.03670223969800142,-0.05921381065699113,-0.9975703835963798
0.08766896647835402,-0.11416462213139517,0.9895860707236197
0.0790519280137376,-0.08403216728368604,0.9933223985891577
0.07624196650710517,-0.06632186108618844,0.9948811855117141
0.05433162687770484,-0.03845468858506478,-0.9977821962966906
0.21959572010178544,-0.12454712307149783,0.9676082543300214
0.44537582756971666,-0.19672052914109445,-0.8734651713898144
0.09343470370850691,-0.03054143767101045,0.9951568603631747
0.12213989200941212,-0.02679091264843257,-0.9921512454154322
0.05651355300375466,-0.006580927153189684,-0.998380142893826
0.9004564292659,-0.014342364334369077,0.4347096911491688


==> Measurement_driven_quantum_clock_implemented_with_a_superconducting_qubit__4_/PopFigure/blochTrajs.csv <==
0.0752313810526421,0.,0.9971661041696674
0.05188830508915074,0.09969893050726515,0.9936637897451446
-0.025887056444216777,0.19860275153683146,0.9797381320488926
-0.071735547711244,0.2947588540824001,0.9528752432163395
0.08849239640786305,0.38789059665230036,0.9174475357243683
-0.09371573610981444,0.4773155848836849,0.873720317511583
-0.012958249694424566,0.5645950650856285,0.8252663183759602
0.014157106364235375,0.6441531257690651,0.7647655372081921
0.06114477341074962,0.7160138515486241,0.6954031068920049
-0.022262226590533483,0.7831327745256514,0.6214559121377692
0.060168293043228384,0.8399464472534519,0.5393234115617163
0.06497823210156459,0.8893239551663028,0.45263752840470367
0.056946991773071526,0.9305265760417263,0.3617697215191723
0.014071206202166085,0.9634627889914518,0.2674723450841775
0.07077146204941366,0.9829787704123505,0.16954095988289067
0.052374936867114676,0.9961259158609734,0.070640114229118
0.018737495103585352,0.99939811562829,-0.029194395966799607
-0.03345270479763925,0.9911097772841246,-0.12877238024333834
-0.012124646335165298,0.9737760470141903,-0.22718539392457626
0.010205106748974969,0.9462508105698253,-0.3232727320579182
-0.0184041243717109,0.9091434189021926,-0.4160763536575263
-0.06368660558941007,0.8614570063832693,-0.5038212405423921
-0.07596436415512868,0.8061602802866654,-0.5868006628035045
0.015512107396843045,0.745615488943194,-0.6661958549646722
-0.03756078564021658,0.6749865363888872,-0.7368733697697477
0.06443520293829422,0.5972284549800551,-0.7994787534290309
-0.08036821295788936,0.5138338503296834,-0.854116926773687
-0.04002569441881063,0.4270373997142156,-0.9033476645409637
0.08855512513718679,0.3336720746649907,-0.9385206105359104
0.06551309349136158,0.238735352204344,-0.9688722651562794
0.004579151084175458,0.14111852850587117,-0.9899821171554998
0.07965544103363831,0.041448538089068274,-0.9959603553375083
0.058217056463289577,-0.0582751378958708,-0.9966016168158505
0.003878773062336571,-0.15774450750622898,-0.9874723416233733
-0.07666193843602338,-0.25478908120691296,-0.9639530441328397
-0.043987752711312014,-0.3504436942069598,-0.9355502631082883
0.05361216361310824,-0.4418840253484366,-0.8954687286860348
-0.014726360345700266,-0.5297786861534473,-0.8480080648251499
0.09388086311648779,-0.6091555830994417,-0.7874743545787902
-0.011616081790341341,-0.6877197563205418,-0.725883326306821
-0.03979544056056666,-0.7562029924726406,-0.653125835567706
-0.09377669189164312,-0.8146711735882449,-0.5722908447478531
0.060732660724874675,-0.8699669030040955,-0.48935583331430726
-0.01852624498877656,-0.9160086992168606,-0.4007303846798378
0.002200670662567051,-0.9515997696054447,-0.30733212577844715
0.08044630514376534,-0.9743618875888098,-0.2101125983921183
-0.09450374469538074,-0.9892437456046752,-0.1116505889844867
0.016591192115997768,-0.9997856248264291,-0.012386958246359598
-0.012168397694964458,-0.9960908551073292,0.08749250521665922
-0.07253329430677696,-0.9798648241983303,0.18602109427637945
-0.08522273019449615,-0.9554356365542798,0.2826302012530061
-0.00350622729244781,-0.9258089914987455,0.3779754193466146
-0.027774744998643727,-0.8831138254092644,0.46833592101319266
-0.09304282566432408,-0.8286571556457502,0.5519695199823021
-0.08669089231614867,-0.7698552285975473,0.6323034209858808
0.08351466311814619,-0.7030755546053878,0.706194070748678
0.045787771798064474,-0.630604559094483,0.7747524572423252
-0.04230801850998168,-0.5501924669832454,0.8339653954719283
-0.04789825262047007,-0.4640689183235661,0.8845031353488246
0.006643795814493106,-0.3738684132769195,0.9274579610585991
0.028176401852734147,-0.2793045608498072,0.9597890667574462
-0.02604223926202555,-0.1821007226516715,0.9829349564360597
0.053678986886096215,-0.08296960816023767,0.9951053263291374
-0.08146939513460899,0.016758008453163286,0.9965349501192041
-0.027168817070713468,0.116506181825402,0.9928182940374561
-0.05462142936310574,0.2147988430738828,0.9751297126374793
0.03848505840655079,0.31131056610999913,0.9495286365917125
0.020833627027600946,0.404762050547948,0.9141846872602357
-0.05904581156189407,0.4932512587448045,0.8678806299737671
0.07619020699188966,0.5767584145268271,0.8133540333895405
-0.046429708156481,0.656278077817557,0.7530892156820443
0.09219543472229524,0.725864310739152,0.6816311350074487
0.0938674380571023,0.7901635857963678,0.6056652637835706
-0.03175068485008654,0.8500078474140792,0.5258122795694621
0.08638894866504135,0.8953482634923554,0.43690781248424987
-0.025938316254110055,0.937684382249621,0.34651869074416236
0.0168005790539243,0.9677830601505031,0.25122437984634544
-0.09809326490911503,0.9834025219254285,0.152634174581504
-0.05113496353331879,0.9972370030359143,0.05388483349138216
0.047935921027842526,0.997792971821898,-0.045949242192200965
0.006521236459558116,0.9893372094156342,-0.14549693997031082
0.008500617664980649,0.9698547678503479,-0.24353535426558065
-0.009664038189948144,0.9406866265313337,-0.33913902316153843
0.056957733040907794,0.90070723951588,-0.43067654374312514
-0.07848172131314138,0.851962942881332,-0.5176869356828571
-0.08796723389422789,0.7953916725264246,-0.5996781245273293
-0.09800268811911401,0.7308618203932971,-0.6754527908098563
-0.0000682446460544367,0.6629692285383482,-0.748646643854052
-0.028220538687917407,0.5846842328238624,-0.8107699729783631
0.014470863396257866,0.5009683953527903,-0.865344590882856
0.08322831536276722,0.410688642243923,-0.9079691000544672
-0.03434393243468676,0.3189101176562117,-0.9471625157075332
0.0765407805134822,0.22223605575072147,-0.9719838704642938
0.07251586183898542,0.12412676727214977,-0.9896130533841573
0.03484166408665798,0.024760382927517886,-0.9990860733094797
0.056087776547154564,-0.0750328206998096,-0.9956024493440274
-0.02389490878535284,-0.17427700672654983,-0.9844067036853079
-0.08222228503405443,-0.27084044913576355,-0.9591063272420409
-0.0957481408274998,-0.3647953747822908,-0.9261515146376024
-0.0007237768364047122,-0.4575357739345512,-0.8891909197226444
-0.05431008060807568,-0.5432182001738997,-0.8378331588951188
-0.017424370725743963,-0.6249757532474954,-0.7804496775305486
0.05081683969055841,-0.6989704423281446,-0.7133428134883407
0.013946859651295006,-0.7676111429704482,-0.6407640894225183
-0.07679230042438003,-0.8253819898437922,-0.5593277334774611
0.028520485575042574,-0.8793379069601374,-0.4753434834785563
0.05518281147590362,-0.921369358970026,-0.38475103855451576
0.002781893537087523,-0.9566313145965234,-0.2912881545852421
-0.029867744699466164,-0.9804985945809527,-0.19424320799282563
-0.09452846307634796,-0.9909788483426105,-0.09500153580851584
0.012618920742763138,-0.9999105855803074,0.004425345606231264
-0.08317579532259468,-0.9911063541275636,0.10387483757109889
0.028349637074406978,-0.9787841665470948,0.20292326972148492
-0.0240833654287633,-0.9537425401403041,0.29965840324667187
-0.07934078294112938,-0.9164303894782188,0.3922504065046824
0.05631884620477936,-0.8740626869665515,0.48253767398512465
-0.05386973780323383,-0.8216338243826432,0.5674644570185543
0.03319790596455154,-0.7615635767447175,0.6472393820027963
0.06042094199661034,-0.6922580046642651,0.7191162386891933
-0.06867161890775157,-0.6166778870631519,0.7842146341174177
-0.017300346336098043,-0.5364926133218635,0.8437276657000934
0.02054187225018742,-0.44955258598804027,0.8930176391964062
-0.09922795500189478,-0.35646132329718067,0.9290259081098678
-0.029932703097895613,-0.2631138414784237,0.9643003368804348
-0.082512558331522,-0.16503946933252814,0.982829411078049
0.013540731102397023,-0.06631581696615135,0.997706801130134
-0.05419129195121261,0.03357364058518486,0.9979659886662047
0.06370756042878915,0.1329613951965995,0.9890715920152524
-0.05876771958996366,0.23110970297338412,0.9711512036370803
-0.03615034972008494,0.32726038955957937,0.9442424421939674
-0.07384575948985801,0.41901984407870435,0.9049691564211592
-0.01714839620102867,0.5085866684725897,0.8608400160074372
-0.023844240387570038,0.5919051797301905,0.8056548332933346
0.034240998668794424,0.6691771298865039,0.7423136283586774
0.0810985802313252,0.7379371548545938,0.6699789368103827
0.08994839838009196,0.8005262277728634,0.5925091090241617
0.06584672830976615,0.8572972182328829,0.5105934664496411
-0.052844310369837576,0.9046889090899514,0.4227829899974335
-0.08530030012548005,0.9402561699795876,0.3296091528065015
0.0741130307978797,0.9693343326944448,0.2343036707475326
-0.026581783997874524,0.9902573166101467,0.13668890101087966
-0.012231034771617865,0.9992346385034994,0.03715560527291298
0.04828998283052172,0.9968623131583154,-0.06271846747873105
0.03496911352279394,0.9861684481454719,-0.16201528625960562
-0.0426698735081981,0.9647782807398062,-0.25958072137109506
0.07378928869523216,0.9323463955782317,-0.3539566915967704
0.03158436564469889,0.8943447514003804,-0.4462621353973624
-0.06127106443754434,0.844157810972648,-0.5325818686704962
-0.005620449104935564,0.7882396170530885,-0.6153427635552882
-0.014727360834427487,0.7228029505287049,-0.6908972423956049
0.05089326952624508,0.6494451307646968,-0.7587034316799646
-0.016999531595946093,0.5711143302970533,-0.8206944849667669
0.08901307457741638,0.4844679086564313,-0.8702686470489093
0.06541298815903478,0.3958908647206412,-0.9159648269507125
0.08761802702522928,0.30195260761033454,-0.9492879985007319
-0.09289756843603734,0.2055746486136762,-0.9742223081135206
0.024849682901289197,0.10772037785855804,-0.9938706220900762
0.0012708457202438898,0.007963177355467584,-0.9999674858501953
0.009383533904240522,-0.09190280390696859,-0.9957237688864846
-0.07065606624444035,-0.1903815755823151,-0.9791642231932581
0.08550706035960319,-0.2868488893656981,-0.9541521143393882
0.016676997239969394,-0.3820182822106383,-0.9240042801956552
-0.018234822792755196,-0.47234343764339964,-0.8812259461414722
-0.01245632968679343,-0.5580089758704277,-0.8297414191775472
-0.03136526963649243,-0.6377927267726886,-0.7695691375935555
0.09672738509037973,-0.708447718772005,-0.6991034563927715
-0.028430796179538,-0.7780374399890551,-0.6275742440571276
0.0508251920394855,-0.8360598264620323,-0.5462790188451556
-0.005568451254274384,-0.8875532727911459,-0.46067144507593966
0.09609372750591566,-0.9248242961720043,-0.36805708354000655
0.06430214088308298,-0.9594078565753129,-0.2745938808848732
0.09900717671773059,-0.9792300175000315,-0.1769354452484643
0.09092340559593494,-0.9927707949273926,-0.07835230088561554
-0.001017664015811414,-0.9997739133696566,0.021238797175762995
0.03781252916040631,-0.9919494807102,0.12085710718554464
0.05264281717929729,-0.9742732078906928,0.21913568898243344
0.02741537825820377,-0.9484878537228199,0.3156250756439326
0.05093386253918904,-0.9113979437419536,0.40836200825955604
0.08206216426280755,-0.8642772910326019,0.4962767024572594
0.08037394304751962,-0.8105263705836918,0.5801612119639007
-0.088967806607114,-0.7480092084269256,0.6576982237288189
0.04858487228314245,-0.6805091733649283,0.731127058144761
-0.0989279433209929,-0.6018658751999976,0.7924460425164728
0.06709453732956411,-0.5211316312945182,0.8508349698530531
0.09931311259949384,-0.4324172306354731,0.8961876166938195
-0.09409987605765914,-0.34096095049719327,0.9353559983033112
0.06030657006668806,-0.24652414557400426,0.9672584779963413
-0.038966102935341106,-0.14888586597343972,0.9880863533797901
-0.06406133922694768,-0.04943389283294144,0.9967208410863251
0.07476516800628805,0.05028156317952002,0.9959326955458464
0.020256994425234588,0.14984645576421032,0.9885017419669834
0.011377778486794497,0.2478181659184047,0.9687397497767621
0.02204445321893026,0.3432315003790231,0.9389921081829404
0.03738310625229127,0.4350610432025281,0.8996245839540279
-0.046841164862448666,0.5224916221354625,0.8513568053833728
0.09727501153573527,0.6026681214752834,0.7920408496335121
-0.09645946431922267,0.6787835648438171,0.7279755791516418
0.07703816801822785,0.749339847667324,0.6576890704324552
0.052746652338965264,0.8125410437773443,0.5805125690665587
0.028119796492816464,0.8673009997503327,0.4969891878877006
0.006627092727000563,0.9129252029793256,0.4080731005679555
0.03646131579439666,0.9484934476609705,0.3146915191020359
0.05587383791799933,0.9742961270023416,0.21823192054452129
0.04812799966358943,0.9916159646837324,0.11992278446038672
-0.03855512957423454,0.9990495287034079,0.020335711962277334
-0.0748728872720367,0.9940317787662963,-0.07934023918707137
-0.017228506437112233,0.983760661483335,-0.17865648458373345
0.02248501121424327,0.9609097260398696,-0.2759473186546264
-0.05485845105572746,0.9273965997573641,-0.3700352646792543
0.017437495401476467,0.8870226411082544,-0.46139654085771026
0.04480437330109437,0.8358154520747527,-0.5471792194575493
0.0900689644945154,0.7746328414353261,-0.6259644898911747
0.018598349200338996,0.7110382174350134,-0.7029073585856538
0.03997679275101402,0.6369130459496165,-0.7698984530056703
-0.018193025043903924,0.557222814099728,-0.830163688248608
-0.019475531870670547,0.4715495491367765,-0.8816244814926916
0.061121144001794,0.3805376886145125,-0.9227433409674849
0.09494405572010751,0.28575592247487447,-0.9535875308821684
-0.049255948815441646,0.18975606789459118,-0.9805949654181761
-0.02524212199216583,0.09099341344293754,-0.9955315333967755
-0.01924138660695562,-0.008849670624357068,-0.9997757010306272
0.0649402204585381,-0.10840728052413146,-0.9919831799461918
-0.03376183680643537,-0.2072182194993216,-0.9777119963890115
-0.0911144730283055,-0.30270024533637907,-0.9487205670154253
0.07648479419735832,-0.3963911422895693,-0.9148902330722293
-0.09811139262023495,-0.4848241093685132,-0.8690913286951758
0.013414844162448872,-0.5718741914830605,-0.8202316447636563
0.016235104031308737,-0.6508765101448747,-0.7590100064812858
0.09354545461756616,-0.7203222386951273,-0.6873027865225289
-0.035531455352147745,-0.7883002059876033,-0.6142640319280143
-0.0041528232384477745,-0.8462131072101916,-0.532828425710212
0.03961398059806609,-0.8944846978392287,-0.44534015973482544
0.05609106275960699,-0.9337375740684494,-0.3535363283331216
-0.037069266549848996,-0.96522429790431,-0.2587816149045133
-0.006773380262026105,-0.9868929186693545,-0.16123426558926304
0.02337431823659055,-0.9978093353011875,-0.06188838043427077
-0.07457479105205908,-0.996493431528201,0.037939971806690106
0.013377951710260787,-0.9903968835363708,0.13760466376355993
0.023962704277459175,-0.9715193969058283,0.2357453079903116
-0.06628942326393163,-0.9413264108963193,0.3309234058092434
0.0701985097441255,-0.9033443379258643,0.42313257540277577
-0.08186572781769462,-0.8558246390471625,0.5107466982846515
0.0681672019713264,-0.8013872823377546,0.5942488168122072
-0.05795795242157525,-0.7385350357983147,0.6717193436618305
-0.06872702959147242,-0.6673281846308625,0.7415859285347925
-0.021209183311964707,-0.5912245098861603,0.8062281001386079
0.07055205977889298,-0.5066309621884695,0.859271479226991
-0.008472902736512102,-0.41934586282603387,0.9077870109502045
-0.0552605653452331,-0.32613601702202,0.9437062934614443
0.014982202318233263,-0.23061981837052603,0.9729285857597366
-0.07955401048105264,-0.13193226877303796,0.9880612510734239
0.01761890605041898,-0.03273029798248554,0.999308912070519
0.029313253267629593,0.0671791914867333,0.9973102272683543
-0.010375348127792984,0.1664710426888765,0.9859917566071763
-0.00027270675266370344,0.2640885115644766,0.9644984104137684
-0.06025765661230761,0.35840589343370055,0.9316191444853332
0.01084404409706906,0.4504141091004956,0.8927539061974625
0.05636776441354707,0.5364678783041706,0.8420361575863832
0.07197483015319209,0.6172300417178984,0.7834836944221242
0.0937834621461754,0.691105219810804,0.7166437311371231
0.030664170837735358,0.7621998525968933,0.6466151044695045
-0.03416746042196759,0.8228522746030366,0.5672272197531798
0.018712417164068854,0.8757277195094051,0.4824425424096994
0.005786193782271179,0.9196622491116887,0.39266762983513676
-0.03418989189536357,0.9537271762365184,0.2987231571206028
-0.06814460783735664,0.9770810816580227,0.20166524809366904
-0.04814829151385801,0.993491183319758,0.10323279851967349
0.08866551543769174,0.9960552246271461,0.003523615349908577
0.045930646996450185,0.9943006421429472,-0.09621127117240608
0.07710504183251746,0.9778434909618657,-0.1946199365623098
0.033541649143597196,0.9558377953540065,-0.2919744282390504
0.018567720305740013,0.922273794137269,-0.3860910364283198
-0.022194187867777174,0.8790564779454455,-0.4762007209224261
0.07426219916588994,0.8250434419581124,-0.5601682288892834
-0.08470108929536009,0.764359647741843,-0.6392026708143086
-0.06703952043597507,0.6976669659152177,-0.713278702451131
0.00010106382845000252,0.6243771322277294,-0.7811230290659591
-0.08040727203784113,0.5415165932929805,-0.8368359754407055
-0.05426249981022713,0.45607305070522,-0.8882865267101481
-0.04308537659233613,0.365313073068215,-0.9298870947428798
0.09776550086069415,0.2696080084059333,-0.9579944825753663
-0.0982103477048587,0.1726136317572779,-0.9800812526190129
0.05394745565630362,0.07415729843929776,-0.9957863059494221
0.08334319537646734,-0.02557401477248893,-0.9961926929830677
-0.08375096732627269,-0.12489528646597316,-0.9886288195730976
-0.08678266991678997,-0.22291146997637126,-0.970968199662114
-0.09244724610396858,-0.3185698458082825,-0.9433804958920231
0.016402586045493675,-0.41287199749288117,-0.9106413502895959
0.05040015770488314,-0.5011515792378591,-0.8638905710393664
-0.07848279607487689,-0.5838309229711369,-0.8080729571659602
0.07506972667436441,-0.6617612998788619,-0.7459467260600287
0.007588589364666442,-0.734978454647048,-0.6780479957319333
-0.05864962238688186,-0.7976460665283117,-0.6002674190273768
-0.07293089305545061,-0.852782753695531,-0.517148585841247
0.03191594199307582,-0.9020948076831179,-0.430356050959962
-0.07167532397562387,-0.9386110910093431,-0.3374490595145289
0.010180615178293046,-0.9700554591362714,-0.24267006670479419
-0.03714112572929349,-0.9888043672086391,-0.1445214868754254
0.001913766543325092,-0.998979975558654,-0.04511480832773792
0.06755637120958594,-0.9962139276185091,0.05471697294164214
0.018895627252658705,-0.9878552226037827,0.15422391009554776
0.074259756010987,-0.9650242578630945,0.2514232892414149
-0.03337752619489069,-0.937169272663995,0.34727466812243635
0.009962759548255562,-0.8982736594537625,0.43932354381905075
-0.024264714297919533,-0.849718788196995,0.526677514827689
0.06501722921962805,-0.7914490944649389,0.6077672998568041
0.08479466745417216,-0.7257375376260969,0.6827260730715838
0.000959744322226149,-0.6563164539080288,0.7544851166328109
-0.07059708554488563,-0.5762735951641031,0.8142019375002784
-0.05244234648697853,-0.49266213475572573,0.8686390627141235
0.020585575267120088,-0.40395202756159565,0.9145485189533672
-0.06944012556582546,-0.3099472994658185,0.9482145013209029
0.005548328144473674,-0.21424924250127467,0.9767632661717123
-0.09453644733675427,-0.11514902859669258,0.9888395023148009
-0.0306185637027393,-0.015918395629851985,0.9994043767351396


==> Measurement_driven_quantum_clock_implemented_with_a_superconducting_qubit__4_/PopFigure/randomTraces.csv <==
0.000000000000000000e+00,1.466838282537791249e-01,2.078768306969362156e-01,-9.761348242076528514e-03,-3.838649670861202234e-02,2.597080810151350949e-01
1.000000000000000000e+00,1.295911492818661304e-01,1.203488021414580306e-01,-3.428658998092029564e-02,-6.708814227536698260e-02,1.278386733632146666e-01
2.000000000000000000e+00,1.068681892120480342e-01,3.536787052409097465e-02,-4.229151007526796291e-02,-8.795817365269321952e-02,-2.084520563422688141e-02
3.000000000000000000e+00,8.440419573021236410e-02,-4.206622474883840029e-02,-2.673968469845292018e-02,-1.014474889211302855e-01,-1.686005079193980405e-01
4.000000000000000000e+00,6.605133779078090073e-02,-1.078432914481441546e-01,1.415302665076590034e-02,-1.094147367579934721e-01,-2.984231540959035311e-01
5.000000000000000000e+00,5.299708313647046032e-02,-1.584470351255460874e-01,7.659033462294942418e-02,-1.141607825730679565e-01,-3.958458958520071902e-01
6.000000000000000000e+00,4.482810649805896164e-02,-1.911534085489151324e-01,1.521896345399187667e-01,-1.181894752889524197e-01,-4.511955632915593539e-01
7.000000000000000000e+00,4.044052497416641273e-02,-2.037562984186593873e-01,2.298127438543659251e-01,-1.232222895084859743e-01,-4.610235447840176914e-01
8.000000000000000000e+00,3.867766773550213033e-02,-1.948044412385207258e-01,2.978788848941895107e-01,-1.295194976673475218e-01,-4.280362810364682913e-01
9.000000000000000000e+00,3.893959846450659179e-02,-1.644379464665710056e-01,3.467186761137781570e-01,-1.362154548338425364e-01,-3.601400262303746103e-01
1.000000000000000000e+01,4.158462871655407844e-02,-1.143888400064619060e-01,3.706089832984387211e-01,-1.416119585810225734e-01,-2.690811242865628339e-01
1.100000000000000000e+01,4.797002008682316881e-02,-4.823797346568293315e-02,3.687229471235813905e-01,-1.434154746618882259e-01,-1.685806961620219258e-01
1.200000000000000000e+01,5.996897748728692579e-02,2.815592093589589298e-02,3.449190078503503454e-01,-1.393646802979550958e-01,-7.186254906588611380e-02
1.300000000000000000e+01,7.931911968173396832e-02,1.069958988151235302e-01,3.066662734724232564e-01,-1.279454648130841365e-01,1.025151679757273400e-02
1.400000000000000000e+01,1.064924194679132963e-01,1.792893968065682742e-01,2.630678149759072548e-01,-1.086362435320386427e-01,7.040380255255472564e-02
1.500000000000000000e+01,1.398098406129889837e-01,2.359127614328222489e-01,2.225914298307950234e-01,-8.183221379910489424e-02,1.052435180718210989e-01
1.600000000000000000e+01,1.754955488408679598e-01,2.690164429125506129e-01,1.913087720884048271e-01,-4.864598298965303741e-02,1.155508544815008337e-01
1.700000000000000000e+01,2.080641872805988335e-01,2.733869449464932377e-01,1.713969058126151856e-01,-1.056697925160517658e-02,1.055466070958203800e-01
1.800000000000000000e+01,2.311889559462533550e-01,2.473924865641578541e-01,1.607008257590357703e-01,3.073443231016832061e-02,8.130733274546876610e-02
1.900000000000000000e+01,2.390171389659071777e-01,1.934573179628635009e-01,1.537517775914501172e-01,7.321677320237188202e-02,4.951846705471153742e-02
2.000000000000000000e+01,2.277585684888343842e-01,1.178922160401492114e-01,1.430273005032746403e-01,1.142944522428270826e-01,1.639298616377594595e-02
2.100000000000000000e+01,1.969116830503291338e-01,2.992009176707111778e-02,1.207351029754260979e-01,1.510726315681837628e-01,-1.306717884711566281e-02
2.200000000000000000e+01,1.496377068855122561e-01,-5.936198505344584403e-02,8.115311458929895527e-02,1.802019976381431243e-01,-3.513395564741324251e-02
2.300000000000000000e+01,9.300614704429396862e-02,-1.382163443740632158e-01,2.217562045153945172e-02,1.975555756321663581e-01,-4.772087708532215394e-02
2.400000000000000000e+01,3.697792125779832129e-02,-1.964787142362478256e-01,-5.397028538885109694e-02,1.986464305978884459e-01,-5.019634068943866489e-02
2.500000000000000000e+01,-7.503007699060206329e-03,-2.271757075075917509e-01,-1.405673189694042202e-01,1.793499602232031254e-01,-4.266016842932202069e-02
2.600000000000000000e+01,-3.006050441748163438e-02,-2.271445402804752878e-01,-2.277522297758921566e-01,1.367067975014518988e-01,-2.590297119982441082e-02
2.700000000000000000e+01,-2.306290450380140897e-02,-1.975885111221815371e-01,-3.043782434059583153e-01,7.001432828417795962e-02,-1.301383621359071974e-03
2.800000000000000000e+01,1.617100051902987945e-02,-1.437617790891483338e-01,-3.592329052708391757e-01,-1.828042935721140363e-02,2.936782335378552641e-02
2.900000000000000000e+01,8.438355027800967245e-02,-7.396747886173765663e-02,-3.833512105722247654e-01,-1.220576178351627517e-01,6.348241218722669443e-02
3.000000000000000000e+01,1.724689084160068997e-01,1.885981490902577384e-03,-3.720211673189219304e-01,-2.314915093800772594e-01,9.748140900376137119e-02
3.100000000000000000e+01,2.664067661306414037e-01,7.388513201247703943e-02,-3.248709428857495807e-01,-3.341164935019501070e-01,1.272802462630446829e-01
3.200000000000000000e+01,3.493699297815841542e-01,1.334209174508098339e-01,-2.458385348819200622e-01,-4.164111341224137619e-01,1.484701075806080794e-01
3.300000000000000000e+01,4.047563680985958312e-01,1.745343645148063061e-01,-1.422702001452698095e-01,-4.655880098367183861e-01,1.570848990242003085e-01
3.400000000000000000e+01,4.189207005340411238e-01,1.947049191275745939e-01,-2.349859769325855427e-02,-4.721440964906423177e-01,1.505016350415783466e-01
3.500000000000000000e+01,3.838700857640572339e-01,1.947435535442900711e-01,1.002786401345629047e-01,-4.319398776145094709e-01,1.279304736799624920e-01
3.600000000000000000e+01,2.999101634691026530e-01,1.784303655382197540e-01,2.196592902641570089e-01,-3.472626530789659771e-01,9.115791513016636982e-02
3.700000000000000000e+01,1.762649026981203404e-01,1.518640551342285427e-01,3.271171974839902075e-01,-2.272837197304941881e-01,4.453718095125016457e-02
3.800000000000000000e+01,3.015135634377170276e-02,1.220932071216570686e-01,4.174379865338503914e-01,-8.696395181205592018e-02,-5.670335416497726370e-03
3.900000000000000000e+01,-1.150839933400716331e-01,9.583925266560802680e-02,4.876451123341736804e-01,5.511466236357738524e-02,-5.194738037342907372e-02
4.000000000000000000e+01,-2.336744388668679229e-01,7.841744524642606240e-02,5.362019251007702492e-01,1.795315062541016637e-01,-8.697588335377141877e-02
4.100000000000000000e+01,-3.017125034840237308e-01,7.296886947050008898e-02,5.627297428256889944e-01,2.694537637148622378e-01,-1.050433851137680674e-01
4.200000000000000000e+01,-3.011438878455836576e-01,8.053772238542286632e-02,5.677711117137127506e-01,3.133234538575976336e-01,-1.028613474095080166e-01
4.300000000000000000e+01,-2.234422995625257591e-01,1.000270981639941326e-01,5.522131921875675920e-01,3.067962533448067575e-01,-8.042865359161310845e-02
4.400000000000000000e+01,-7.187396108279944795e-02,1.286036447182576370e-01,5.174938700213297382e-01,2.539490209840740143e-01,-4.132432370999804955e-02
4.500000000000000000e+01,1.380144089068251756e-01,1.626347365487457453e-01,4.660150652374884239e-01,1.664787185256407509e-01,7.943385679594400575e-03
4.600000000000000000e+01,3.799845877928088589e-01,1.982508181398647540e-01,4.011414624958440922e-01,6.152204256173154917e-02,5.913581209163858848e-02
4.700000000000000000e+01,6.206912166867538660e-01,2.320722180289139513e-01,3.272976778239817253e-01,-4.123420682590999559e-02,1.037561908398245830e-01
4.800000000000000000e+01,8.244717425556362667e-01,2.617915709959165449e-01,2.502239837396001421e-01,-1.233030021550862027e-01,1.342837537441829432e-01
4.900000000000000000e+01,9.588914773285976967e-01,2.862382670801343898e-01,1.764751609659334919e-01,-1.707173703945498999e-01,1.453476530779009013e-01
5.000000000000000000e+01,1.000000000000000000e+00,3.052457531409742408e-01,1.123516076312626039e-01,-1.763557273233659628e-01,1.347258258334156633e-01
5.100000000000000000e+01,9.361353271418644262e-01,3.192097607346484622e-01,6.301373177122689129e-02,-1.411757456910519570e-01,1.034180463201839484e-01
5.200000000000000000e+01,7.701208470669064221e-01,3.284458418868468899e-01,3.138563736259678688e-02,-7.377067991509847489e-02,5.497275727127853839e-02
5.300000000000000000e+01,5.192550103810211759e-01,3.327567400618521298e-01,1.713015128257368985e-02,1.160866071079191993e-02,-5.563155604013879027e-03
5.400000000000000000e+01,2.124405964465178320e-01,3.311483674167718383e-01,1.654165564758346488e-02,9.784476587175908180e-02,-7.257830368356989192e-02
5.500000000000000000e+01,-1.139453774716546741e-01,3.218856448866433406e-01,2.357856298686284227e-02,1.683433601591097228e-01,-1.404358862304151412e-01
5.600000000000000000e+01,-4.213048989059270388e-01,3.032203251805911659e-01,3.092672194447123463e-02,2.105319555896546790e-01,-2.038390895929598490e-01
5.700000000000000000e+01,-6.751685703556506990e-01,2.740425389516189525e-01,3.114228042893245688e-02,2.183800662902759815e-01,-2.580823571001678030e-01
5.800000000000000000e+01,-8.498914072084817750e-01,2.342773205477170773e-01,1.878230952627302913e-02,1.933521202558856622e-01,-2.991596654132157584e-01
5.900000000000000000e+01,-9.316474865790137505e-01,1.858144022120774563e-01,-7.919870067128730387e-03,1.437260073958524509e-01,-3.236352316346659541e-01
6.000000000000000000e+01,-9.200502177449360053e-01,1.330875569046069962e-01,-4.689006917182967499e-02,8.298460577772094615e-02,-3.284576877883854107e-01
6.100000000000000000e+01,-8.272075350805629945e-01,8.251945807651704656e-02,-9.243186908122527634e-02,2.706342126633662359e-02,-3.112240788690758819e-01
6.200000000000000000e+01,-6.744903298180734419e-01,4.169053652623386924e-02,-1.359878673822207396e-01,-9.181175358756699448e-03,-2.705962276274165301e-01
6.300000000000000000e+01,-4.883861683381405805e-01,1.820123568241958575e-02,-1.678327523392207088e-01,-1.539274752503930546e-02,-2.069273933298041435e-01
6.400000000000000000e+01,-2.963339612990469329e-01,1.805565074570511172e-02,-1.789281030187847288e-01,1.157548783007679785e-02,-1.234669012963065526e-01
6.500000000000000000e+01,-1.222686299623871736e-01,4.410949793704604938e-02,-1.630312933559434907e-01,6.700373312651605739e-02,-2.659049378496582822e-02
6.600000000000000000e+01,1.682083336501831450e-02,9.479327233714356093e-02,-1.185141887336211286e-01,1.391118095494456308e-01,7.473351220567869824e-02
6.700000000000000000e+01,1.120088385501997602e-01,1.636629879477788652e-01,-4.908892743380267182e-02,2.108664620416095259e-01,1.690721007153337674e-01
6.800000000000000000e+01,1.622400061218465528e-01,2.401390355198256277e-01,3.696041584144471592e-02,2.634184215594942424e-01,2.441954571064699209e-01
6.900000000000000000e+01,1.728499197299412926e-01,3.104528229679092144e-01,1.282364971652756869e-01,2.801489267456574450e-01,2.895996273071639315e-01
7.000000000000000000e+01,1.529402803994592275e-01,3.597391285458395038e-01,2.117867464519026521e-01,2.501590796002849393e-01,2.982402007528406340e-01
7.100000000000000000e+01,1.130741232574390409e-01,3.754745138866109611e-01,2.756409873968478363e-01,1.710365417585124614e-01,2.681234171757543860e-01
7.200000000000000000e+01,6.321588945481571020e-02,3.494485867189690009e-01,3.113045561127714134e-01,5.025951306374035199e-02,2.031600614438799635e-01
7.300000000000000000e+01,1.090887270078108595e-02,2.796618825664506369e-01,3.150788330178006524e-01,-9.563078142120824687e-02,1.129984100531969959e-01
7.400000000000000000e+01,-3.898792425157084074e-02,1.720510628394528729e-01,2.885931992791671008e-01,-2.438532585398038022e-01,1.153201561365828527e-02
7.500000000000000000e+01,-8.367025350709283993e-02,3.962125586587698228e-02,2.385219990985800176e-01,-3.693659197054046661e-01,-8.561845054688675682e-02
7.600000000000000000e+01,-1.217669882071919368e-01,-9.926332758137147716e-02,1.751520978502272008e-01,-4.491056589548106381e-01,-1.637490195132370874e-01
7.700000000000000000e+01,-1.520289508425472225e-01,-2.233151657180251770e-01,1.103658324302898563e-01,-4.665027318393742961e-01,-2.120654086531132410e-01
7.800000000000000000e+01,-1.725796291840803742e-01,-3.118972570031500191e-01,5.558762152173905846e-02,-4.154876251462629178e-01,-2.261407585799621589e-01
7.900000000000000000e+01,-1.809104297391828098e-01,-3.486373405593513053e-01,1.983987775292550895e-02,-3.021190662588579823e-01,-2.086135054015194890e-01
8.000000000000000000e+01,-1.742088122923859672e-01,-3.240796300946895414e-01,8.548540457669123391e-03,-1.439700176928232489e-01,-1.687353814831507315e-01
8.100000000000000000e+01,-1.505750679327484964e-01,-2.376557139649095873e-01,2.306236963123051847e-02,3.272619634985493575e-02,-1.206092120207463009e-01
8.200000000000000000e+01,-1.099404468280848479e-01,-9.848805417809959606e-02,6.069953222397580367e-02,1.978810203601280293e-01,-7.976640752282868063e-02
8.300000000000000000e+01,-5.512449652052465315e-02,7.637759564862636741e-02,1.157128095189491057e-01,3.229425842230705390e-01,-5.979770493951455657e-02
8.400000000000000000e+01,7.663939155068291362e-03,2.645965136258859873e-01,1.807796781590388091e-01,3.863087716900706625e-01,-6.960157786581949724e-02
8.500000000000000000e+01,6.993825504403922144e-02,4.416931170919660143e-01,2.483601771015704063e-01,3.775103202786188605e-01,-1.110842302282707555e-01
8.600000000000000000e+01,1.222796199745998513e-01,5.849283654532646537e-01,3.119139629442659323e-01,2.993075239797366449e-01,-1.785472133866904954e-01
8.700000000000000000e+01,1.563068623499765941e-01,6.769223601443230542e-01,3.668433206988158668e-01,1.673654731124135098e-01,-2.600754461878957424e-01
8.800000000000000000e+01,1.668090992688253948e-01,7.082679523856192372e-01,4.107815674746519430e-01,7.460573724514825596e-03,-3.400029682238269735e-01
8.900000000000000000e+01,1.531043613170770812e-01,6.782035885930376429e-01,4.432190556460973707e-01,-1.495724542732885520e-01,-4.025007103208315673e-01
9.000000000000000000e+01,1.201269644383395757e-01,5.945632023964803059e-01,4.651590883582421565e-01,-2.740846566538340801e-01,-4.352283946547449989e-01
9.100000000000000000e+01,7.792609676876535718e-02,4.725365389577540487e-01,4.784433081145286204e-01,-3.431721930910557328e-01,-4.315817716699988926e-01
9.200000000000000000e+01,3.960299453028056499e-02,3.314816718999751277e-01,4.845929564379380383e-01,-3.452561182817026619e-01,-3.922020590878751989e-01
9.300000000000000000e+01,1.888485684290276342e-02,1.914317590540420833e-01,4.842704223502943828e-01,-2.824194262360317786e-01,-3.252501193848073013e-01
9.400000000000000000e+01,2.677976950035473869e-02,7.009079388690644952e-02,4.772636142849480678e-01,-1.696392287029641899e-01,-2.443537388872271954e-01
9.500000000000000000e+01,6.875498390932495429e-02,-1.947576589291064725e-02,4.625236720483476005e-01,-3.147329522303499855e-02,-1.654607362258220249e-01
9.600000000000000000e+01,1.432435462707292440e-01,-7.030940610958792691e-02,4.383236003910461753e-01,1.030059110809928014e-01,-1.036686489439182929e-01
9.700000000000000000e+01,2.410125105911652965e-01,-8.201616812462510231e-02,4.027182008206898756e-01,2.062528337190506489e-01,-6.984444203521235350e-02
9.800000000000000000e+01,3.464134768881108051e-01,-6.028098542919103908e-02,3.544554496438485636e-01,2.583055427234572932e-01,-6.810025330901492424e-02
9.900000000000000000e+01,4.402372289835398411e-01,-1.537872051640481671e-02,2.934489118878599867e-01,2.504305426658057221e-01,-9.517527126637913282e-02
1.000000000000000000e+02,5.031218066593039495e-01,4.017798854423629273e-02,2.208117420833619338e-01,1.863053896081798277e-01,-1.411946181932416944e-01
1.010000000000000000e+02,5.196872686072279146e-01,9.384222151622677310e-02,1.394531849501786380e-01,8.141982389255958408e-02,-1.920566241200848956e-01
1.020000000000000000e+02,4.820094474549959096e-01,1.347927974637175008e-01,5.414059685778970649e-02,-4.041618371455803910e-02,-2.327646981318082786e-01
1.030000000000000000e+02,3.911197468068696170e-01,1.553093115856307993e-01,-2.943775406720472096e-02,-1.527320489867012021e-01,-2.503060159587544575e-01
1.040000000000000000e+02,2.573486836863075333e-01,1.515750776218716123e-01,-1.052761693116567310e-01,-2.322432367591439339e-01,-2.364663353382891742e-01
1.050000000000000000e+02,9.855020251557139455e-02,1.239203448252918921e-01,-1.675631464337869747e-01,-2.637610779510275449e-01,-1.895414334587005034e-01
1.060000000000000000e+02,-6.328754485685098019e-02,7.611942378358071970e-02,-2.116809544936219811e-01,-2.433369788978640424e-01,-1.143108473499476335e-01
1.070000000000000000e+02,-2.057250900017311146e-01,1.397585156519714697e-02,-2.349273487770418001e-01,-1.789774832441382857e-01,-2.094199796630738519e-02
1.080000000000000000e+02,-3.100461530103704177e-01,-5.576547486648251312e-02,-2.369238869563662919e-01,-8.868599112408209750e-02,7.721787573604921295e-02
1.090000000000000000e+02,-3.647988471475744343e-01,-1.264539411436563787e-01,-2.201629600778278462e-01,3.921045217043593774e-03,1.665736304530227030e-01
1.100000000000000000e+02,-3.675253654050179564e-01,-1.926446784279326474e-01,-1.899174592654494509e-01,7.521205873983534407e-02,2.361928336146670582e-01
1.110000000000000000e+02,-3.247543162038381004e-01,-2.504058509157830459e-01,-1.532414856843689610e-01,1.067173807292547266e-01,2.795783731458788557e-01
1.120000000000000000e+02,-2.505213761434735287e-01,-2.974029880086628830e-01,-1.180387122994115967e-01,8.888769014035492744e-02,2.949990058128219572e-01
1.130000000000000000e+02,-1.633356289234060843e-01,-3.329735267576647284e-01,-9.203875929814893386e-02,2.304924374411084637e-02,2.856020007748495404e-01
1.140000000000000000e+02,-8.238299121597608687e-02,-3.575331342674026858e-01,-8.133527893045228163e-02,-7.893149504569560437e-02,2.588028355093089927e-01
1.150000000000000000e+02,-2.376252767309340597e-02,-3.721004310776910851e-01,-8.906899096769323176e-02,-1.975142706082956834e-01,2.238329965112352549e-01
1.160000000000000000e+02,2.418883740125449787e-03,-3.778548380099761572e-01,-1.145987217871143049e-01,-3.099670352127892325e-01,1.895743113254989842e-01
1.170000000000000000e+02,-6.436926665453624428e-03,-3.754465355372537672e-01,-1.535683637988443651e-01,-3.951833379044127348e-01,1.634424793620382621e-01
1.180000000000000000e+02,-4.557857130198462309e-02,-3.648227661927314069e-01,-1.986567833990684484e-01,-4.378659947128489827e-01,1.502119770647647179e-01
1.190000000000000000e+02,-1.045894295469164959e-01,-3.453222394329959477e-01,-2.406101187678120756e-01,-4.312917979190002415e-01,1.512832296365048679e-01
1.200000000000000000e+02,-1.695113304984431635e-01,-3.159762674125279891e-01,-2.697998726900718292e-01,-3.783196845764935645e-01,1.648792113452585417e-01
1.210000000000000000e+02,-2.256655021820888618e-01,-2.757458321817893299e-01,-2.781976747301195263e-01,-2.901427827953970140e-01,1.870000880557657064e-01
1.220000000000000000e+02,-2.609700460580400283e-01,-2.240560558384224465e-01,-2.613524378582029462e-01,-1.828898822732315244e-01,2.126603288999381891e-01
1.230000000000000000e+02,-2.679182743932327360e-01,-1.618877050534786033e-01,-2.194043802973193735e-01,-7.349205663711420866e-02,2.367718664159263187e-01
1.240000000000000000e+02,-2.439091568710116398e-01,-9.210227165852778730e-02,-1.570821857623424800e-01,2.409997664649208768e-02,2.545814821010175533e-01
1.250000000000000000e+02,-1.913699793871565802e-01,-1.943164365112982558e-02,-8.326833635915181775e-02,1.018689242051189631e-01,2.623183750979328210e-01
1.260000000000000000e+02,-1.169506360474900086e-01,4.955373103953347041e-02,-9.407391696962350003e-03,1.591153481303384520e-01,2.575119902898678759e-01
1.270000000000000000e+02,-2.938285743726722424e-02,1.069614392572129508e-01,5.289376503880097169e-02,2.017538841585182763e-01,2.385673040086113417e-01
1.280000000000000000e+02,6.223744732225761772e-02,1.444898151415806020e-01,9.379687545374483515e-02,2.400942225414817721e-01,2.048173270705779259e-01
1.290000000000000000e+02,1.500749676711889691e-01,1.549891480574327740e-01,1.071372742331592048e-01,2.853922020257957382e-01,1.567562385931663138e-01
1.300000000000000000e+02,2.292453530552865382e-01,1.337055775235093391e-01,9.211051670756753573e-02,3.461168529895835566e-01,9.576399445218929107e-02
1.310000000000000000e+02,2.979952270336821973e-01,7.932106584893587609e-02,5.350534984893403484e-02,4.255811699980473484e-01,2.439905160816847537e-02
1.320000000000000000e+02,3.567293701671536144e-01,-5.099689175104934157e-03,8.468998731977526269e-04,5.203251032641578178e-01,-5.279986669697466634e-02
1.330000000000000000e+02,4.074269661063031900e-01,-1.120468941371062371e-01,-5.330383163195167445e-02,6.198829205510718587e-01,-1.295556085898963428e-01
1.340000000000000000e+02,4.526835723113761256e-01,-2.295650005448119924e-01,-9.582865860737706243e-02,7.093523102768694022e-01,-1.987427073515630194e-01
1.350000000000000000e+02,4.940185361574802592e-01,-3.426562185248707704e-01,-1.154763836342834193e-01,7.727108628101725385e-01,-2.528520396168610906e-01
1.360000000000000000e+02,5.310556285240286556e-01,-4.357489989697032051e-01,-1.050242778183555631e-01,7.960244550013126918e-01,-2.853293096216802383e-01
1.370000000000000000e+02,5.616756645216203214e-01,-4.944374012132408125e-01,-6.292293625746439578e-02,7.711903543536318129e-01,-2.922973176532049355e-01
1.380000000000000000e+02,5.821755059637182539e-01,-5.079350693077974155e-01,6.328989634932591889e-03,6.982350098870092614e-01,-2.731673411163987319e-01
1.390000000000000000e+02,5.878922840487008639e-01,-4.714012970147055115e-01,9.302076159255928678e-02,5.855799126627997397e-01,-2.314249468106519270e-01
1.400000000000000000e+02,5.744825074534885001e-01,-3.871319188551990975e-01,1.840005231022528442e-01,4.487002149111900540e-01,-1.749433781048705949e-01
1.410000000000000000e+02,5.387623251058076823e-01,-2.649082866538199910e-01,2.650975327833213213e-01,3.070292398203701145e-01,-1.146520676791190074e-01
1.420000000000000000e+02,4.793671372924211416e-01,-1.208472222727483281e-01,3.235772872991340421e-01,1.807088354636985084e-01,-6.277528557012555799e-02
1.430000000000000000e+02,3.974644845383313307e-01,2.475196221638204658e-02,3.504087310375405551e-01,8.682581238213321617e-02,-3.070190022682861911e-02
1.440000000000000000e+02,2.968517819636607991e-01,1.502903572192416659e-01,3.419608248184001775e-01,3.586456002342128246e-02,-2.676227822482249094e-02
1.450000000000000000e+02,1.835502908473867489e-01,2.364394290888802708e-01,3.005227596024180881e-01,3.028974597702438140e-02,-5.467247133632491263e-02
1.460000000000000000e+02,6.506256366674031955e-02,2.695320614874752163e-01,2.336583699462774222e-01,6.414614383074736248e-02,-1.123602964409080446e-01
1.470000000000000000e+02,-5.055838857217877930e-02,2.438812871299517460e-01,1.528257239947030943e-01,1.244975451218712642e-01,-1.920319908057128988e-01
1.480000000000000000e+02,-1.556106979174521066e-01,1.629726206087148965e-01,7.135571799611413468e-02,1.947173831692721735e-01,-2.815385707899039636e-01
1.490000000000000000e+02,-2.438137397299693088e-01,3.947283675567485328e-02,1.857726076321391780e-03,2.576493895317672478e-01,-3.661916616478315123e-01
1.500000000000000000e+02,-3.108766184342749983e-01,-1.067399606424483255e-01,-4.576558802503801621e-02,2.988766447296232198e-01,-4.317312845247206488e-01
1.510000000000000000e+02,-3.547728983195665431e-01,-2.521656770720058782e-01,-6.560816198466654092e-02,3.095311103472781489e-01,-4.672840693558885650e-01
1.520000000000000000e+02,-3.761678633645923475e-01,-3.734796838783365769e-01,-5.664816234311403909e-02,2.875031851979653608e-01,-4.670758693954609742e-01
1.530000000000000000e+02,-3.775264004271429719e-01,-4.513293954156917254e-01,-2.232211991370123064e-02,2.370253826216687509e-01,-4.317183823744881743e-01
1.540000000000000000e+02,-3.624274116351238750e-01,-4.741448078106561548e-01,3.050834525326740279e-02,1.673343036434649100e-01,-3.681851236741882083e-01
1.550000000000000000e+02,-3.358580755143897312e-01,-4.401222779291992793e-01,9.302635695629918322e-02,9.059645677406766295e-02,-2.882563690920567079e-01
1.560000000000000000e+02,-3.028823657371512712e-01,-3.570874219327808685e-01,1.563367667652493798e-01,1.877957946848649029e-02,-2.062897890111777544e-01
1.570000000000000000e+02,-2.675305461762048642e-01,-2.410955170506581813e-01,2.128238632427370824e-01,-3.893589876588606641e-02,-1.363988488209448846e-01
1.580000000000000000e+02,-2.328685716829509977e-01,-1.133378489032570019e-01,2.576358864099373980e-01,-7.764407659438571363e-02,-8.966018152049132217e-02
1.590000000000000000e+02,-2.000621400264274430e-01,3.824014392516058430e-03,2.895843374089293043e-01,-9.747761680239828974e-02,-7.229990607107421308e-02
1.600000000000000000e+02,-1.680672460323815731e-01,9.095819567180184195e-02,3.105057386301580125e-01,-1.029343697835888305e-01,-8.487716112813641078e-02
1.610000000000000000e+02,-1.344076744678471547e-01,1.352454033800091215e-01,3.244259982385788721e-01,-1.011778838036611894e-01,-1.220608089613762354e-01
1.620000000000000000e+02,-9.531530424448585170e-02,1.323700115554078960e-01,3.367600620140082657e-01,-9.996206846892854991e-02,-1.741288441824263011e-01
1.630000000000000000e+02,-4.614134459199747268e-02,8.685774868517977254e-02,3.526222336231559229e-01,-1.055864754617423656e-01,-2.295276005951254750e-01
1.640000000000000000e+02,1.757774994781133998e-02,1.118463701607221722e-02,3.752617711042502968e-01,-1.211879270439782663e-01,-2.769029103678170012e-01
1.650000000000000000e+02,9.894037964269063179e-02,-7.721800957965833934e-02,4.054764011082866437e-01,-1.458215493909346960e-01,-3.073206302444279059e-01
1.660000000000000000e+02,1.986299695399122156e-01,-1.600253990151843941e-01,4.409291175189403722e-01,-1.745406954041937020e-01,-3.160394582567588873e-01
1.670000000000000000e+02,3.144043717675359950e-01,-2.214831009232429704e-01,4.760836632316773898e-01,-1.993439768676179003e-01,-3.026722706225544179e-01
1.680000000000000000e+02,4.408439211197122676e-01,-2.511559480430570757e-01,5.033601131098550674e-01,-2.115470332456700353e-01,-2.707563272430701939e-01
1.690000000000000000e+02,5.694214289681962526e-01,-2.457299438510013589e-01,5.141731106811285867e-01,-2.042895602725448845e-01,-2.268403678403767554e-01
1.700000000000000000e+02,6.891498736932273328e-01,-2.091110345997267417e-01,5.002237622985648002e-01,-1.740948843587407091e-01,-1.783278629997371301e-01
1.710000000000000000e+02,7.877661417935081234e-01,-1.509809321849563957e-01,4.553815100773551117e-01,-1.219359522178495581e-01,-1.316435823638286151e-01
1.720000000000000000e+02,8.532835645749853315e-01,-8.438036007400009919e-02,3.768374867657134364e-01,-5.362356620212938713e-02,-9.091917012132556819e-02
1.730000000000000000e+02,8.758708233468103233e-01,-2.244829838625538379e-02,2.655467914374251559e-01,2.089261223273443727e-02,-5.670174599425743117e-02
1.740000000000000000e+02,8.495155907661007255e-01,2.426441285140188212e-02,1.265405820839799467e-01,8.926732470465385816e-02,-2.622449945854482892e-02
1.750000000000000000e+02,7.733559050597865747e-01,4.954798508136269708e-02,-3.125269120381310439e-02,1.389863923308765625e-01,5.518689044905350505e-03
1.760000000000000000e+02,6.522462677888183347e-01,5.278040135951007211e-02,-1.960708389253864870e-01,1.598827008502377578e-01,4.495326227265301899e-02
1.770000000000000000e+02,4.961231812111397965e-01,3.868897332482104656e-02,-3.547986423776410825e-01,1.458222900883582307e-01,9.792652626045832143e-02
1.780000000000000000e+02,3.191535814897146217e-01,1.575915080017516179e-02,-4.944003928580930074e-01,9.555355198159681818e-02,1.676128050473973119e-01
1.790000000000000000e+02,1.382219236056112244e-01,-5.961040341658443639e-03,-6.036464873742344306e-01,1.330429387827704139e-02,2.536809756219641776e-01
1.800000000000000000e+02,-2.950202419984438232e-02,-1.711985980311363578e-02,-6.747363660368684846e-01,-9.211439035861841707e-02,3.514740535645866637e-01
1.810000000000000000e+02,-1.690149947710179734e-01,-1.094907223086167246e-02,-7.039817289781720167e-01,-2.091391779248851779e-01,4.521866834692047643e-01
1.820000000000000000e+02,-2.692225129275107043e-01,1.529588329854330436e-02,-6.918059158213120119e-01,-3.251167109093865415e-01,5.445376322736819041e-01
1.830000000000000000e+02,-3.241465165994962816e-01,6.038465723526664081e-02,-6.427986506453408078e-01,-4.282411133925871360e-01,6.166273681567021603e-01
1.840000000000000000e+02,-3.338455973219234818e-01,1.198568423212528766e-01,-5.652085347143380734e-01,-5.091819494377243238e-01,6.579042962434175079e-01
1.850000000000000000e+02,-3.040506362017534880e-01,1.865364222745794220e-01,-4.694658523439681486e-01,-5.618491015661924992e-01,6.611586137949908570e-01
1.860000000000000000e+02,-2.447160699867855504e-01,2.524988131721169204e-01,-3.667684733062445690e-01,-5.837013121085835587e-01,6.240841988555521080e-01
1.870000000000000000e+02,-1.684406649675039835e-01,3.104562299473957454e-01,-2.678905213447688727e-01,-5.750437982277787352e-01,5.502126891982150880e-01
1.880000000000000000e+02,-8.848054891464807170e-02,3.540699960997485407e-01,-1.815047420545625734e-01,-5.379024546094138826e-01,4.487590224350506696e-01
1.890000000000000000e+02,-1.647757523520822914e-02,3.790329906954368888e-01,-1.130222547562592383e-01,-4.752333997129990495e-01,3.334167788137050725e-01
1.900000000000000000e+02,3.913356886590050460e-02,3.832216351608297988e-01,-6.411103686036077887e-02,-3.901225913691489522e-01,2.205495256059120390e-01
1.910000000000000000e+02,7.373875138512513139e-02,3.663198985150246667e-01,-3.243258277943809886e-02,-2.858960583943508382e-01,1.266008683199743579e-01
1.920000000000000000e+02,8.636334943229130590e-02,3.296122305226288351e-01,-1.247700745506117974e-02,-1.661839393766441075e-01,6.555205465517664754e-02
1.930000000000000000e+02,7.897653438479151911e-02,2.756839228872233205e-01,3.308513077584921899e-03,-3.487476727772804291e-02,4.663073424092487040e-02
1.940000000000000000e+02,5.531372622775346248e-02,2.084975538328233957e-01,2.322782473860286051e-02,1.027455462621939125e-01,7.233701966399393168e-02
1.950000000000000000e+02,1.966567327239944485e-02,1.335658679885160516e-01,5.454869474823929865e-02,2.396393498503291142e-01,1.380810635732270530e-01
1.960000000000000000e+02,-2.410490425452777724e-02,5.773294906491857614e-02,1.019237550609218973e-01,3.673146294599422546e-01,2.328391888462653103e-01
1.970000000000000000e+02,-7.336867984715002289e-02,-1.132262496108697898e-02,1.659981360479249046e-01,4.760425677767186614e-01,3.406793818448081157e-01
1.980000000000000000e+02,-1.265090993940393149e-01,-6.528219535147815333e-02,2.427510215423576700e-01,5.562440309514206094e-01,4.434186580052062454e-01
1.990000000000000000e+02,-1.822045851429411334e-01,-9.623094255816511122e-02,3.239882327412577090e-01,6.001387321922421192e-01,5.234986149411940959e-01


==> Measurement_driven_quantum_clock_implemented_with_a_superconducting_qubit__4_/PopFigure/signalJumps.csv <==
1,-0.45287196351219805
2,-0.3128597877467145
3,-0.6295209939162274
4,-0.7111166198195393
5,-1.3682739594064508
6,-0.6223738344161913
7,-0.9271655991381054
8,-0.5754690013956614
9,-1.3747848486009142
10,-1.2434724115519573
11,-0.608652169115091
12,-1.1120288015836393
13,-0.9734414284561326
14,0.4407682911850228
15,1.6617614671192746
16,0.881313204765851
17,0.46867689131665746
18,1.3216163751588303
19,1.4184231864672534
20,0.789804622170807
21,1.4961206261324853
22,1.537133573546805
23,0.5845858664813226
24,1.5630784492139362
25,1.0286948863203458
26,0.9499112506932459
27,0.9297919325587265
28,1.0898351814452178
29,1.5933361645262956
30,0.42966688246332074
31,0.6563572929101225
32,0.3932203237532754
33,0.8428090545684757
34,1.3345902698749215
35,1.637152011341088
36,1.3662079608671838
37,1.4661042212064785
38,1.5277003646499878
39,-0.7162463119957287
40,-0.5145545363109241
41,-0.3062546924171343
42,-1.5706171096015598
43,-0.9256131980205073
44,-1.1855893652325642
45,-1.2805092411142798
46,-1.418469395758612
47,-0.534938748664139
48,-0.8368352685950495
49,-0.528025809914173
50,-1.2375110927889028
51,-1.130262330309719
52,-0.4444345562729093
53,-0.8381395727891698
54,-1.1476149206256343
55,-0.9015659776354861
56,-0.4345877044791444
57,-0.8046457150247175
58,-0.5874126879403767
59,-0.8691182115723741
60,-0.6022238449937993
61,-0.609035263963464
62,-0.8507117241979967
63,-1.2015947353792138
64,1.1265030927918418
65,1.439390084796131
66,0.7583359066748265
67,1.5081285867351824
68,1.2468540777617263
69,0.5496676786681756
70,1.1323264975849057
71,0.9825042681203029
72,1.2244669088216846
73,0.8840216589464265
74,0.7651064176610642
75,1.3000167128766624
76,1.0097828350684774
77,1.4631792989719647
78,1.0589430091363683
79,1.038166934881851
80,0.43863441914138823
81,0.7830273190488779
82,0.8372764438986
83,1.0222611561737254
84,1.4548887113644033
85,1.261978517093655
86,0.8527714507350601
87,0.46977550544498414
88,0.5692539161167316
89,1.6264556987508714
90,0.565767740763478
91,1.4851892144225807
92,0.8722629324657571
93,1.1170986594898076
94,1.0150359152344444
95,1.2242153782899265
96,1.5546867087471532
97,0.5344789579250353
98,0.6541126938285187
99,0.9631777931105701
100,0.5707550515774702
101,1.6325234147128738
102,0.9875095619395227
103,-1.5394545684333225
104,-1.022181513691145
105,-1.0368153956993456
106,-0.66559145274001
107,-0.7308277894356978
108,-1.6745915650834005
109,-0.4114098179660397
110,-0.49103688171958604
111,-0.9575690941470771
112,-0.33644189873267427
113,-0.6400279418231247
114,-0.7776809355024814
115,-1.1932548768336624
116,-1.2514965301115044
117,-0.9594630279694734
118,-0.9287574398421685
119,-0.7087106817295616
120,-1.2548592612582183
121,-0.7136647202261859
122,-1.171550739011243
123,-1.4291702129714565
124,-0.665605722012292
125,-0.7070535858476252
126,-1.023475507267066
127,-0.6056922269746599
128,-0.87791871887155
129,-1.1323007084883798
130,-0.7334591464636842
131,-1.0954235673084591
132,-0.6934653631178276
133,-0.30264322254449194
134,-0.31894993769148083
135,-1.3478307564763976
136,-0.41012049911381077
137,-0.888018876374602
138,-1.0948274124342157
139,-1.1637185891784367
140,-1.1064636594359778
141,-0.7713175328252739
142,-1.220820857906319
143,-0.9230672591758338
144,-1.6027688203323458
145,-0.6593711323873075
146,-1.6196293010785778
147,-0.863019238289306
148,-0.8410445463512448
149,-1.6573833097338602
150,-1.538645886432393
151,1.2069291894464467
152,1.6823019102606742
153,0.5576711128311773
154,1.3855426481650372
155,1.3905150857723312
156,0.3186239090445855
157,1.3436427763810692
158,0.4984198429515383
159,1.0562497651130411
160,0.9057234471601845
161,0.6307466687913201
162,0.6560041036123003
163,0.4253178604224328
164,0.777366822713702
165,0.7797390432667757
166,1.4564007382597706
167,1.0416916730430072
168,1.13024059939436
169,1.0784038410398087
170,0.532305518651119
171,0.8562764841946227
172,0.9890037229727233
173,-0.6360753411336626
174,-0.8272831239002154
175,-1.269988423106414
176,-0.6324176643576394
177,-0.6873840343604547
178,-1.6070145195951682
179,1.0222426196966738
180,1.6499292162033847
181,0.36446470679522824
182,0.6273442166528274
183,0.8819428083009455
184,1.440742897674474
185,1.5440661781608873
186,0.5992014634831
187,0.8470600015337408
188,1.5175673759570687
189,0.8890632430703778
190,0.4575318533807633
191,1.2763733235891301
192,0.7695993180813518
193,1.186203376644805
194,0.4086540720067464
195,1.2170824660509774
196,1.1785978396324164
197,1.2176661505832902
198,1.1453426689983455
199,0.8443215426442412
200,1.4815243112735943
201,1.502902200907227
202,0.8410271528129589
203,0.7373367933058712
204,0.9515122783977534
205,1.4266731058562256
206,1.1759681757610476
207,0.9313041011820413
208,1.6829567261246474


==> PopFigure/blochJumps.csv <==
0.08194803572158009,0.,-0.9966366035026883
0.07712705205181254,0.007738517476536087,0.9969912402769957
0.20600985254291987,0.04176026452411167,-0.9776584377798416
0.35666786720700344,0.11033030039807758,-0.9276935147537021
0.6762172001377579,0.2859000466123504,0.6789635200693093
0.09825502397027311,0.05367696423462152,-0.993712601195716
0.050007138615906006,0.03421172420698654,0.9981627342343705
0.054165229319046916,0.045622743280551346,0.9974891945421623
0.22723126466556548,0.23396607146698223,0.9453178458914201
0.06360270397317844,0.08014947007022243,0.9947516064298478
0.21367066441649324,0.33277234329439187,0.9184810366611679
0.04582318493714166,0.09003154513114006,-0.9948841925588706
0.05460546280201533,0.14045352972316216,-0.9885803201664913
0.21634280684393206,0.7792889541327913,0.5881364772682522
0.016877674662769,0.09785479508248665,0.9950575778201692
0.032869983297758996,0.46351343813822,0.8854800149429075
-0.006599618935149373,0.22592167123970477,0.9741231151626418
-0.0070149409174584,0.05399120927348983,-0.9985167699769046
-0.11834171361992125,0.5072435515988782,0.8536388101409498
-0.017185251952129683,0.05030290827819011,-0.9985861427709167
-0.09507582864904422,0.2077444756307832,0.9735516522771601
-0.4114270072183339,0.703477045949816,-0.5795238248364647
-0.04794099825277817,0.06586244876417915,0.9966763760264978
-0.18430225574133705,0.2062735988280771,-0.9609806870875024
-0.09017455914787999,0.08260118474445816,-0.9924946313009946
-0.06725762879860521,0.05024294837195913,0.9964697975891098
-0.10534952372710231,0.06337791666484391,-0.9924135818950167
-0.06781060562739717,0.03205594682628054,0.9971831015603485
-0.15708940875700703,0.05584997104956141,-0.9860039038412256
-0.2728419117126116,0.06722971874761038,0.9597069636769989
-0.14620758350309768,0.020841385599610383,-0.9890343670330537
-0.15888429436555646,0.00661223279769386,-0.9872750677401856
-0.07539018808381744,-0.004408354885693401,-0.9971443656501742
-0.06329792091754328,-0.010111573702298572,-0.9979434499433218
-0.10791139544291999,-0.028522805611751852,0.9937512668135804
-0.1898358130606918,-0.07110976956036653,0.9792373383162316
-0.256932727462986,-0.12678775284726218,0.9580764266416184
-0.04779295881098792,-0.0298578421320694,0.9984109085698671
-0.0714268111025693,-0.05525264475360881,-0.9959143316086226
-0.040259635314659085,-0.03814297089453762,0.998460953435671
-0.03298424314031201,-0.038189858690046305,0.9987259756297996
-0.05677533855983452,-0.0808211980322508,0.9951102928218799
-0.09404181999740674,-0.16718564554939086,0.9814301279326046
-0.022176971100976252,-0.050693182317595425,0.9984680181254186
-0.2307254048127168,-0.7144005577216543,-0.6606039893165929
-0.017321995939951807,-0.08032784702114398,-0.9966179736737663
-0.029022497308583604,-0.2571444020625275,0.9659370844614459
-0.0031610602905213186,-0.2551379099547441,0.9668995059476267
0.015102897544347188,-0.17194453504667404,-0.984990852421152
0.014395047465357245,-0.07582581270601603,0.9970171657177935
0.0161608687163106,-0.05463205920946898,-0.9983757631417478
0.047503560314731554,-0.11635471783748776,0.9920710616656366
0.03872805973136512,-0.07302725126454888,-0.9965777229911315
0.11954732542330675,-0.1794732191978835,0.9764721197120185
0.06854127566917227,-0.0834518012987888,0.9941518447348121
0.03553358512662256,-0.035376670670049924,0.9987421366400597
0.04139114094624343,-0.03369004117744862,-0.9985748617788403
0.0906101066399602,-0.05977825743913942,0.9940907244875766
0.07568749415312301,-0.039710671605939496,0.9963405370602093
0.1541315079186754,-0.06213209085591453,-0.98609486437796
0.06384357697246479,-0.018578876179136054,0.9977869627527117
0.2889927620568722,-0.053539443751670364,-0.9558329934886647
0.06611903489004184,-0.0055128540382722935,-0.9977965131556443
0.11240467690206248,0.0018902282609099942,-0.9936607145538483
0.17801219956013267,0.020889544253613564,0.9838065276001373
0.1464989820398387,0.032270385617259485,-0.9886843128488507
0.06578420351491587,0.021567877837611493,0.9976007544170613
0.33815727955979213,0.1497216435472565,0.929103376236589
0.1769644696161303,0.10057598289052883,0.9790648845500923
0.6355100362555892,0.4506472530776947,-0.6269322508149887
0.13274828599123034,0.11568322603716862,-0.9843755806499996
0.1590806321345322,0.16940387178032734,-0.972623092829649
0.12447826021454678,0.16239694485759235,0.9788423749689629
0.040305582093974744,0.06515644918472283,-0.9970607289336516
0.04142993337367781,0.08490170659070928,0.9955276293697918
0.03035726839342112,0.08214718922993787,-0.9961577563605629
0.14088120469883883,0.5427118318871832,-0.828019537023289
0.009386871199645083,0.06047841406441331,0.9981253669160677
0.016232023447685144,0.3004031629561785,-0.9536741902246895
-0.0026358319806792105,0.05723738846930332,-0.9983571173437807
-0.013882019690844792,0.09439372831343218,-0.9954381515616091
-0.11931778340230438,0.4751709314281482,-0.8717659390511118
-0.02306526898419103,0.06397727359272859,0.9976847707719747
-0.028700439785586954,0.06002345441776899,0.9977842801306662
-0.031229027933431963,0.05139394623971976,-0.9981900671236125
-0.058126738780416076,0.07709723280885614,0.995327734433222
-0.6657198403916178,0.7203304524616573,0.19478483864341975
-0.053849530377163383,0.047686825158946615,0.9974097426757066
-0.28414362411547167,0.20490928674560088,-0.9366293744485781
-0.4504883723934516,0.2607983448683608,-0.8538409978750272
-0.07976938044794803,0.03608093992057823,-0.996160133571605
-0.1141287170161141,0.03842719910043412,0.9927225122467765
-0.1405312669715016,0.03213130940792235,-0.9895547190323114
-0.15151771745442966,0.019004806361191458,0.9882718242632303
-0.20556136228649768,0.005094433984507451,-0.9786309687912481
-0.14031347696359048,-0.010574618378764144,0.9900506581122663
-0.05164542815434226,-0.009143182991495698,-0.9986236287789002
-0.048774618380845014,-0.013773383798519983,0.9987148394314272
-0.06324168409324839,-0.024909826832909782,0.9976873207173699
-0.11090769304866835,-0.05706787603065741,-0.9921908793916481
-0.046378963030005674,-0.030070302846828868,-0.9984712157468343
-0.10672431126127598,-0.08546368682140344,0.9906088428944592
-0.06889710834887601,-0.06750897518999267,-0.9953369915410358
-0.33496357953039335,-0.40127369866892215,0.852513236932277
-0.09417570599191293,-0.13897206763426348,0.985808146049921
-0.16688371620863954,-0.3087181855165891,0.936398903884311
-0.19677811168531664,-0.4712276367179787,0.8597807215533212
-0.03400634817549516,-0.11168163568502078,-0.9931620112219784
-0.025572434185303302,-0.1290842343359048,0.9913038439629657
-0.005543115051609271,-0.057821273343898395,-0.9983115617002614
0.0002529153569972667,-0.05714643899479736,-0.9983657749262221
0.007629122090237771,-0.07279213673739007,0.9973179539772344
0.025358831060040412,-0.12231629402471766,-0.99216715018354
0.22277581305382993,-0.7090432556596127,0.6690505203060696
0.07071259843794113,-0.16520868570910124,0.9837203965499678
0.046322563841007344,-0.08390811080856386,0.9953962271476287
0.15931191881611398,-0.2306682991466037,-0.959901999316566
0.04985379645486232,-0.05865964988870847,0.9970324189583663
0.07291169534716033,-0.07018852032839305,-0.9948655468432474
0.048087606585351474,-0.03781434614052175,-0.9981270747349043
0.049078094333451124,-0.031206793561714564,0.9983073057391665
0.047609556227730616,-0.02396705079552413,0.9985784449065399
0.14487782015348835,-0.055588696760237165,-0.98788679210731
0.06638257551915767,-0.01811279513660774,-0.9976298313100821
0.05780762402336268,-0.009707218246272489,-0.9982805459983144
0.05583214419530722,-0.003711064464118881,-0.9984332725200505
0.08935548667981176,0.003006103442575032,-0.9959952612047442
0.1259795066368963,0.016935488900749553,-0.9918882765328043
0.17290246254924713,0.041146462686212186,-0.9840791162568274
0.6095039670528694,0.21124501164379605,-0.7641207098374098
0.05377041016020204,0.02489683623083648,-0.9982429015710046
0.8225299359677225,0.4859529669554562,-0.29545594992168195
0.7666832130152372,0.5632731862860635,0.3080911691233265
0.05015858174122603,0.04521670421569173,-0.997717177529574
0.3632317903046908,0.4000756130726617,0.8414286483930667
0.04623223017311737,0.06246336513368807,0.996975881809282
0.05831908107601123,0.09791896932017143,0.993484151977134
0.04883431657128246,0.10449773437028546,-0.9933254416536873
0.018711836599843126,0.05337812880754849,0.9983990397311416
0.01716461734922497,0.0710114905630077,-0.9973278017378612
0.008517515369079362,0.06170604819552153,0.9980580221350007
0.01518878725693684,0.4084757126822055,-0.9126428068474697
-0.005991510954705048,0.09523050721298497,-0.9954372166502703
-0.008461142011840879,0.05150200008896301,0.998637047711876
-0.02016635930064899,0.074951889154538,-0.9969832156384193
-0.019219027018309534,0.05062424582568632,-0.9985328310751981
-0.0579900639754756,0.11621669246856162,-0.991529542107439
-0.028062845849329804,0.044480429987168,-0.9986160263239288
-0.04816455556641422,0.0616976636173465,-0.9969320808817673
-0.32216718245326736,0.3370448972025346,-0.8846519337117034
-0.08176891805639744,0.06999365425570563,0.9941904910045253
-0.2780431412762192,0.19348786342835858,-0.9408796194493647
-0.0535690432513246,0.02982123099654377,0.9981187563546677
-0.10553765693292888,0.04561462736823607,0.9933685664138787
-0.14980075063196144,0.04764910896034187,-0.9875673635379949
-0.13894310520054914,0.029318955017777763,-0.9898662598522562
-0.095234748828902,0.01032199050973098,-0.9954013256608679
-0.06021385031794674,0.00047950916017005444,0.9981853847361487
-0.10994136501837809,-0.01014731196167753,-0.9938862753443415
-0.23212719805753215,-0.045133125429745964,0.9716377745388978
-0.04874970387667586,-0.014655732774446439,0.9987034974749917
-0.061552774235487114,-0.02544824259229724,0.9977793558361882
-0.07295183574838049,-0.03910270802926943,-0.9965686167473462
-0.08925440075341762,-0.060024431232697247,0.994198531281021
-0.11099126194780562,-0.09198578288494179,-0.9895552311610899
-0.0874531437122291,-0.08862204813297447,0.9922187663209988
-0.26754159046482767,-0.3316856548958474,-0.9046580147812007
-0.055991362773531436,-0.08569270908989537,-0.9947470667981874
-0.05547867499519796,-0.10688806542803453,0.9927220447284475
-0.1798180658851741,-0.4518324022506987,-0.8737922770645652
-0.03433239909772143,-0.11995450635421517,-0.9921855687206458
-0.05808709569559951,-0.32147672646739844,-0.9451341723022482
-0.008664239323413201,-0.10978112529335103,0.9939180225180908
0.0010794859840810454,-0.05081464443589096,0.998707518055644
0.02673830752535401,-0.21945792748559917,-0.975255495229022
0.01615096887006906,-0.07180690796945587,0.9972877790148761
0.0456874676602124,-0.1372958344791089,0.9894758759734783
0.03532272503813839,-0.07883460830337514,0.9962617174365046
0.04193635773461325,-0.0730331314752119,-0.9964474414673756
0.09278279353398855,-0.12962414471169284,-0.9872127097701849
0.06647777629540642,-0.07560608654648296,-0.9949193057408946
0.13924839209209136,-0.12960785288871413,0.9817391149227704
0.052280883022773804,-0.03970753556520709,0.9978426834374731
0.08182332810555329,-0.0501163280359269,0.9953860038406841
0.15765331643406016,-0.07606890479519426,0.9845602843607911
0.11794038084749263,-0.04299225581351542,-0.9920895788715923
0.07727713254987541,-0.01969554106543501,-0.9968150934085062
0.054029972301269553,-0.008141291686783875,0.9985061248999901
0.10136842703200608,-0.005027522002131017,0.9948362508591928
0.07683217831109979,0.0038790191799581027,0.9970364936080187
0.11753288537835935,0.017816747874053393,-0.9929091521130369
0.13656567732001723,0.03493554970635848,-0.9900148095583416
0.5632670207054868,0.20589202288918554,-0.8002116834289311
0.05023737415438769,0.024294939019230403,0.998441767043088
0.04381334970088856,0.026888970654433242,0.9986778127329817
0.10292336206217655,0.07831493703719179,-0.9916015087618004
0.08430584587067824,0.07860898666952668,0.9933343604078235
0.07824496299728986,0.0891486133631076,-0.992940204897046
0.035573545996545664,0.04979214531284418,0.9981258763755083
0.2092930567815226,0.3652394897339977,0.9070813257486318
0.3732134800710798,0.8349386214732191,-0.40446161334004804
0.0240047270382169,0.07235125488480812,-0.9970903013250175
0.0688019121877368,0.3071660479713908,-0.9491655892693056
0.011529072737242465,0.09533144711150361,0.9953788201852829
0.001090337891664594,0.05356594147358255,0.9985637190872352
-0.005657942010718999,0.07088678101676345,0.9974683212860871
-0.011028630064267913,0.060728455687228046,-0.9980933944219599
-0.02507947836123613,0.08733230240762194,0.9958634889990253
-0.022421257541666895,0.05619301723701849,0.9981681381531122
-0.06072734522636562,0.11674671433394086,0.9913033815305923
-0.03860025733708801,0.05896183624879594,0.9975136700816088
-0.06740890601227097,0.08341871343438405,0.9942320441623177
-0.036558001308962154,0.0369808848437938,0.9986470481088221
-0.5124626053440654,0.4239443755611249,0.7467618392459946
-0.09119702004377228,0.06121330150383785,-0.9939497146506638
-0.44501928364768695,0.23802497204471923,-0.863308722222132
-0.26750531715016607,0.11031871004745979,-0.9572202920487289
-0.09997419297130017,0.029958673756740918,0.994538907537797
-0.15408187279341615,0.02981656172652759,0.987608094905708
-0.8942159323010418,0.08173298113169954,0.44011087945460264
-0.06397864752439958,-0.0005663169818981521,-0.9979511069917327
-0.0577997425753131,-0.006316551564840478,0.9983082143980168
-0.14605612146095756,-0.030955424038874392,-0.9887918745147312
-0.06994219363576648,-0.02231586402676439,0.9973014046727077
-0.06501533149484742,-0.028168954685455643,-0.9974865997408405
-0.07898837132864903,-0.04406380033428384,0.9959012093048929
-0.5684974391650435,-0.39636243670698346,0.7209074007322233
-0.5783211886970757,-0.4959297951643924,0.6477640318605264
-0.07128426509347599,-0.0747089091194692,0.9946542778514865
-0.05031446573812895,-0.0645697967713196,0.9966439664606398
-0.3180855352275158,-0.5051685235537429,0.8022632704353081
-0.026555927836633655,-0.05333871326793363,0.9982233038572365
-0.13610746474158755,-0.3594783442471772,-0.923173915391312
-0.11939629643716695,-0.445333824983907,0.8873681923093092
-0.010782386005142239,-0.06599751210417049,0.9977615288976098
-0.0033300082968318796,-0.053688807848804206,-0.9985521633627946
0.0050597792855074,-0.13289511253936925,0.991117191706778
0.01616604939722389,-0.11635365040836283,0.9930762744540496
0.03471868636284089,-0.14307761848637082,0.9891023242847563
0.021123882507496076,-0.06008782744258039,0.9979695559389775
0.10116949703088203,-0.21598642512139543,0.9711408739383788
0.08027705635752272,-0.1345149817153702,-0.9876544506641403
0.09744324624147563,-0.13140922805118932,0.9865274596000426
0.051334724917705306,-0.056440972353299895,0.9970853336888662
0.09127305267620985,-0.08213354407691484,0.9924330258473523
0.7031830054109978,-0.5156593123744011,-0.4895192891630691
0.07961459440503901,-0.046941181620453194,0.9957198611184757
0.1375497664542093,-0.06354015292076465,0.9884547084794519
0.05980973422304855,-0.020669681482258322,-0.997995771513883
0.15401804345749456,-0.036507934629359015,-0.9873933425938336
0.28332197481505406,-0.037830965327300244,0.9582783920392355
0.3424305352511995,-0.011215604425914363,0.9394762044591329
0.071736455317446,0.004832194573548129,0.9974119163485522
0.0795784511137891,0.013435718548056913,0.9967380556522499
0.3104814753197407,0.08501267581183211,-0.9467703514763175
0.055989028049210736,0.02153970078786612,0.9981990132373774
0.2927797400826791,0.14771386031084655,-0.9447013492470447
0.10165036900770338,0.06476225195211323,0.9927099542175896
0.0608633335765512,0.04794825749405442,-0.9969937909682454
0.047099265798722645,0.04542082352566544,-0.9978570077678823
0.3469055369817978,0.40891613469113214,0.8440640634457994
0.07340033289575018,0.1064787245332994,-0.9916020735923029
0.04031736611712435,0.07318391721846051,-0.996503198313954
0.05335412699462692,0.12496007489048837,0.9907261563196991
0.018992498646032772,0.06063695321767019,-0.9979791805942941
0.011561904524855043,0.05601817014067285,0.9983628032823781
0.009632815169945515,0.09270422849251608,0.9956470935484666
0.002042361680333719,0.5773345896927881,-0.8165051134579787
-0.013869153618323776,0.14333152634442675,0.9895775462962406
-0.03358928126450877,0.16876513594007633,0.9850837979965265
-0.03979866905471554,0.13028905413640324,-0.9906769545688011
-0.02723483562090555,0.06505713111902486,0.9975098162019581
-0.039524195488259674,0.07296083049230971,0.9965513309332733
-0.46084913784516024,0.6787613779258976,0.5717526248155831
-0.08559313196829019,0.10235241369854872,0.9910589282025263
-0.06119984887239271,0.05986035014160175,0.9963289200755547
-0.17555962147618495,0.14033053554106645,-0.9744158045218152
-0.09029346490766822,0.058428904765560334,0.9941997552216882
-0.06834011246399468,0.03508787158173589,0.9970448687477771
-0.13617374450204942,0.05349687005711671,0.9892395039637177
-0.07863629889506714,0.022130582502436113,-0.9966576994205123
-0.06948117355810163,0.012237146333094756,0.9975082048638053
-0.05412105658587019,0.004030454447013001,-0.998526247362071
-0.062279565989472735,-0.0015988257611783611,0.9980574629831431
-0.053457365021388835,-0.006753366668944044,-0.9985472959072119
-0.05472216686689963,-0.012562922926659918,0.9984225845907785
-0.13791275784539378,-0.046571713315165644,0.9893488498716557
-0.05269614731429483,-0.023891693030316595,0.9983247482970534
-0.04831431809968188,-0.02802762019537369,-0.9984388710245342
-0.04513451024496638,-0.03260958375167734,0.99844854200529
-0.551480195144657,-0.48924170861902555,-0.6756568248088282
-0.05439151802246019,-0.05895835414851609,-0.9967775455152019
-0.0355964713023296,-0.0473012267808861,-0.9982462046889263
-0.03905773389695558,-0.06440656085633732,-0.9971591088394537
-0.024727376414707535,-0.051832518263833886,-0.9983496115620393
-0.2364131837263416,-0.6575808408700569,0.715329465547872
-0.13315471960990138,-0.5322760422053839,-0.8360335134070768
-0.023837389039462614,-0.16309349491670597,-0.9863226098998418
-0.009454466968585032,-0.20935084357634787,-0.9777948851104773
0.0077750891323857315,-0.141558490277213,0.9898993594398471
0.010197696086125327,-0.06531962087437618,-0.9978122840110571
0.023889954172586346,-0.09169550428419866,0.9955004794492558
0.056155475794866266,-0.15154340709994132,0.9868541727645446
0.09411922157449769,-0.19244317491776855,0.9767841094928703
0.03670223969800142,-0.05921381065699113,-0.9975703835963798
0.08766896647835402,-0.11416462213139517,0.9895860707236197
0.0790519280137376,-0.08403216728368604,0.9933223985891577
0.07624196650710517,-0.06632186108618844,0.9948811855117141
0.05433162687770484,-0.03845468858506478,-0.9977821962966906
0.21959572010178544,-0.12454712307149783,0.9676082543300214
0.44537582756971666,-0.19672052914109445,-0.8734651713898144
0.09343470370850691,-0.03054143767101045,0.9951568603631747
0.12213989200941212,-0.02679091264843257,-0.9921512454154322
0.05651355300375466,-0.006580927153189684,-0.998380142893826
0.9004564292659,-0.014342364334369077,0.4347096911491688


==> PopFigure/blochTrajs.csv <==
0.0752313810526421,0.,0.9971661041696674
0.05188830508915074,0.09969893050726515,0.9936637897451446
-0.025887056444216777,0.19860275153683146,0.9797381320488926
-0.071735547711244,0.2947588540824001,0.9528752432163395
0.08849239640786305,0.38789059665230036,0.9174475357243683
-0.09371573610981444,0.4773155848836849,0.873720317511583
-0.012958249694424566,0.5645950650856285,0.8252663183759602
0.014157106364235375,0.6441531257690651,0.7647655372081921
0.06114477341074962,0.7160138515486241,0.6954031068920049
-0.022262226590533483,0.7831327745256514,0.6214559121377692
0.060168293043228384,0.8399464472534519,0.5393234115617163
0.06497823210156459,0.8893239551663028,0.45263752840470367
0.056946991773071526,0.9305265760417263,0.3617697215191723
0.014071206202166085,0.9634627889914518,0.2674723450841775
0.07077146204941366,0.9829787704123505,0.16954095988289067
0.052374936867114676,0.9961259158609734,0.070640114229118
0.018737495103585352,0.99939811562829,-0.029194395966799607
-0.03345270479763925,0.9911097772841246,-0.12877238024333834
-0.012124646335165298,0.9737760470141903,-0.22718539392457626
0.010205106748974969,0.9462508105698253,-0.3232727320579182
-0.0184041243717109,0.9091434189021926,-0.4160763536575263
-0.06368660558941007,0.8614570063832693,-0.5038212405423921
-0.07596436415512868,0.8061602802866654,-0.5868006628035045
0.015512107396843045,0.745615488943194,-0.6661958549646722
-0.03756078564021658,0.6749865363888872,-0.7368733697697477
0.06443520293829422,0.5972284549800551,-0.7994787534290309
-0.08036821295788936,0.5138338503296834,-0.854116926773687
-0.04002569441881063,0.4270373997142156,-0.9033476645409637
0.08855512513718679,0.3336720746649907,-0.9385206105359104
0.06551309349136158,0.238735352204344,-0.9688722651562794
0.004579151084175458,0.14111852850587117,-0.9899821171554998
0.07965544103363831,0.041448538089068274,-0.9959603553375083
0.058217056463289577,-0.0582751378958708,-0.9966016168158505
0.003878773062336571,-0.15774450750622898,-0.9874723416233733
-0.07666193843602338,-0.25478908120691296,-0.9639530441328397
-0.043987752711312014,-0.3504436942069598,-0.9355502631082883
0.05361216361310824,-0.4418840253484366,-0.8954687286860348
-0.014726360345700266,-0.5297786861534473,-0.8480080648251499
0.09388086311648779,-0.6091555830994417,-0.7874743545787902
-0.011616081790341341,-0.6877197563205418,-0.725883326306821
-0.03979544056056666,-0.7562029924726406,-0.653125835567706
-0.09377669189164312,-0.8146711735882449,-0.5722908447478531
0.060732660724874675,-0.8699669030040955,-0.48935583331430726
-0.01852624498877656,-0.9160086992168606,-0.4007303846798378
0.002200670662567051,-0.9515997696054447,-0.30733212577844715
0.08044630514376534,-0.9743618875888098,-0.2101125983921183
-0.09450374469538074,-0.9892437456046752,-0.1116505889844867
0.016591192115997768,-0.9997856248264291,-0.012386958246359598
-0.012168397694964458,-0.9960908551073292,0.08749250521665922
-0.07253329430677696,-0.9798648241983303,0.18602109427637945
-0.08522273019449615,-0.9554356365542798,0.2826302012530061
-0.00350622729244781,-0.9258089914987455,0.3779754193466146
-0.027774744998643727,-0.8831138254092644,0.46833592101319266
-0.09304282566432408,-0.8286571556457502,0.5519695199823021
-0.08669089231614867,-0.7698552285975473,0.6323034209858808
0.08351466311814619,-0.7030755546053878,0.706194070748678
0.045787771798064474,-0.630604559094483,0.7747524572423252
-0.04230801850998168,-0.5501924669832454,0.8339653954719283
-0.04789825262047007,-0.4640689183235661,0.8845031353488246
0.006643795814493106,-0.3738684132769195,0.9274579610585991
0.028176401852734147,-0.2793045608498072,0.9597890667574462
-0.02604223926202555,-0.1821007226516715,0.9829349564360597
0.053678986886096215,-0.08296960816023767,0.9951053263291374
-0.08146939513460899,0.016758008453163286,0.9965349501192041
-0.027168817070713468,0.116506181825402,0.9928182940374561
-0.05462142936310574,0.2147988430738828,0.9751297126374793
0.03848505840655079,0.31131056610999913,0.9495286365917125
0.020833627027600946,0.404762050547948,0.9141846872602357
-0.05904581156189407,0.4932512587448045,0.8678806299737671
0.07619020699188966,0.5767584145268271,0.8133540333895405
-0.046429708156481,0.656278077817557,0.7530892156820443
0.09219543472229524,0.725864310739152,0.6816311350074487
0.0938674380571023,0.7901635857963678,0.6056652637835706
-0.03175068485008654,0.8500078474140792,0.5258122795694621
0.08638894866504135,0.8953482634923554,0.43690781248424987
-0.025938316254110055,0.937684382249621,0.34651869074416236
0.0168005790539243,0.9677830601505031,0.25122437984634544
-0.09809326490911503,0.9834025219254285,0.152634174581504
-0.05113496353331879,0.9972370030359143,0.05388483349138216
0.047935921027842526,0.997792971821898,-0.045949242192200965
0.006521236459558116,0.9893372094156342,-0.14549693997031082
0.008500617664980649,0.9698547678503479,-0.24353535426558065
-0.009664038189948144,0.9406866265313337,-0.33913902316153843
0.056957733040907794,0.90070723951588,-0.43067654374312514
-0.07848172131314138,0.851962942881332,-0.5176869356828571
-0.08796723389422789,0.7953916725264246,-0.5996781245273293
-0.09800268811911401,0.7308618203932971,-0.6754527908098563
-0.0000682446460544367,0.6629692285383482,-0.748646643854052
-0.028220538687917407,0.5846842328238624,-0.8107699729783631
0.014470863396257866,0.5009683953527903,-0.865344590882856
0.08322831536276722,0.410688642243923,-0.9079691000544672
-0.03434393243468676,0.3189101176562117,-0.9471625157075332
0.0765407805134822,0.22223605575072147,-0.9719838704642938
0.07251586183898542,0.12412676727214977,-0.9896130533841573
0.03484166408665798,0.024760382927517886,-0.9990860733094797
0.056087776547154564,-0.0750328206998096,-0.9956024493440274
-0.02389490878535284,-0.17427700672654983,-0.9844067036853079
-0.08222228503405443,-0.27084044913576355,-0.9591063272420409
-0.0957481408274998,-0.3647953747822908,-0.9261515146376024
-0.0007237768364047122,-0.4575357739345512,-0.8891909197226444
-0.05431008060807568,-0.5432182001738997,-0.8378331588951188
-0.017424370725743963,-0.6249757532474954,-0.7804496775305486
0.05081683969055841,-0.6989704423281446,-0.7133428134883407
0.013946859651295006,-0.7676111429704482,-0.6407640894225183
-0.07679230042438003,-0.8253819898437922,-0.5593277334774611
0.028520485575042574,-0.8793379069601374,-0.4753434834785563
0.05518281147590362,-0.921369358970026,-0.38475103855451576
0.002781893537087523,-0.9566313145965234,-0.2912881545852421
-0.029867744699466164,-0.9804985945809527,-0.19424320799282563
-0.09452846307634796,-0.9909788483426105,-0.09500153580851584
0.012618920742763138,-0.9999105855803074,0.004425345606231264
-0.08317579532259468,-0.9911063541275636,0.10387483757109889
0.028349637074406978,-0.9787841665470948,0.20292326972148492
-0.0240833654287633,-0.9537425401403041,0.29965840324667187
-0.07934078294112938,-0.9164303894782188,0.3922504065046824
0.05631884620477936,-0.8740626869665515,0.48253767398512465
-0.05386973780323383,-0.8216338243826432,0.5674644570185543
0.03319790596455154,-0.7615635767447175,0.6472393820027963
0.06042094199661034,-0.6922580046642651,0.7191162386891933
-0.06867161890775157,-0.6166778870631519,0.7842146341174177
-0.017300346336098043,-0.5364926133218635,0.8437276657000934
0.02054187225018742,-0.44955258598804027,0.8930176391964062
-0.09922795500189478,-0.35646132329718067,0.9290259081098678
-0.029932703097895613,-0.2631138414784237,0.9643003368804348
-0.082512558331522,-0.16503946933252814,0.982829411078049
0.013540731102397023,-0.06631581696615135,0.997706801130134
-0.05419129195121261,0.03357364058518486,0.9979659886662047
0.06370756042878915,0.1329613951965995,0.9890715920152524
-0.05876771958996366,0.23110970297338412,0.9711512036370803
-0.03615034972008494,0.32726038955957937,0.9442424421939674
-0.07384575948985801,0.41901984407870435,0.9049691564211592
-0.01714839620102867,0.5085866684725897,0.8608400160074372
-0.023844240387570038,0.5919051797301905,0.8056548332933346
0.034240998668794424,0.6691771298865039,0.7423136283586774
0.0810985802313252,0.7379371548545938,0.6699789368103827
0.08994839838009196,0.8005262277728634,0.5925091090241617
0.06584672830976615,0.8572972182328829,0.5105934664496411
-0.052844310369837576,0.9046889090899514,0.4227829899974335
-0.08530030012548005,0.9402561699795876,0.3296091528065015
0.0741130307978797,0.9693343326944448,0.2343036707475326
-0.026581783997874524,0.9902573166101467,0.13668890101087966
-0.012231034771617865,0.9992346385034994,0.03715560527291298
0.04828998283052172,0.9968623131583154,-0.06271846747873105
0.03496911352279394,0.9861684481454719,-0.16201528625960562
-0.0426698735081981,0.9647782807398062,-0.25958072137109506
0.07378928869523216,0.9323463955782317,-0.3539566915967704
0.03158436564469889,0.8943447514003804,-0.4462621353973624
-0.06127106443754434,0.844157810972648,-0.5325818686704962
-0.005620449104935564,0.7882396170530885,-0.6153427635552882
-0.014727360834427487,0.7228029505287049,-0.6908972423956049
0.05089326952624508,0.6494451307646968,-0.7587034316799646
-0.016999531595946093,0.5711143302970533,-0.8206944849667669
0.08901307457741638,0.4844679086564313,-0.8702686470489093
0.06541298815903478,0.3958908647206412,-0.9159648269507125
0.08761802702522928,0.30195260761033454,-0.9492879985007319
-0.09289756843603734,0.2055746486136762,-0.9742223081135206
0.024849682901289197,0.10772037785855804,-0.9938706220900762
0.0012708457202438898,0.007963177355467584,-0.9999674858501953
0.009383533904240522,-0.09190280390696859,-0.9957237688864846
-0.07065606624444035,-0.1903815755823151,-0.9791642231932581
0.08550706035960319,-0.2868488893656981,-0.9541521143393882
0.016676997239969394,-0.3820182822106383,-0.9240042801956552
-0.018234822792755196,-0.47234343764339964,-0.8812259461414722
-0.01245632968679343,-0.5580089758704277,-0.8297414191775472
-0.03136526963649243,-0.6377927267726886,-0.7695691375935555
0.09672738509037973,-0.708447718772005,-0.6991034563927715
-0.028430796179538,-0.7780374399890551,-0.6275742440571276
0.0508251920394855,-0.8360598264620323,-0.5462790188451556
-0.005568451254274384,-0.8875532727911459,-0.46067144507593966
0.09609372750591566,-0.9248242961720043,-0.36805708354000655
0.06430214088308298,-0.9594078565753129,-0.2745938808848732
0.09900717671773059,-0.9792300175000315,-0.1769354452484643
0.09092340559593494,-0.9927707949273926,-0.07835230088561554
-0.001017664015811414,-0.9997739133696566,0.021238797175762995
0.03781252916040631,-0.9919494807102,0.12085710718554464
0.05264281717929729,-0.9742732078906928,0.21913568898243344
0.02741537825820377,-0.9484878537228199,0.3156250756439326
0.05093386253918904,-0.9113979437419536,0.40836200825955604
0.08206216426280755,-0.8642772910326019,0.4962767024572594
0.08037394304751962,-0.8105263705836918,0.5801612119639007
-0.088967806607114,-0.7480092084269256,0.6576982237288189
0.04858487228314245,-0.6805091733649283,0.731127058144761
-0.0989279433209929,-0.6018658751999976,0.7924460425164728
0.06709453732956411,-0.5211316312945182,0.8508349698530531
0.09931311259949384,-0.4324172306354731,0.8961876166938195
-0.09409987605765914,-0.34096095049719327,0.9353559983033112
0.06030657006668806,-0.24652414557400426,0.9672584779963413
-0.038966102935341106,-0.14888586597343972,0.9880863533797901
-0.06406133922694768,-0.04943389283294144,0.9967208410863251
0.07476516800628805,0.05028156317952002,0.9959326955458464
0.020256994425234588,0.14984645576421032,0.9885017419669834
0.011377778486794497,0.2478181659184047,0.9687397497767621
0.02204445321893026,0.3432315003790231,0.9389921081829404
0.03738310625229127,0.4350610432025281,0.8996245839540279
-0.046841164862448666,0.5224916221354625,0.8513568053833728
0.09727501153573527,0.6026681214752834,0.7920408496335121
-0.09645946431922267,0.6787835648438171,0.7279755791516418
0.07703816801822785,0.749339847667324,0.6576890704324552
0.052746652338965264,0.8125410437773443,0.5805125690665587
0.028119796492816464,0.8673009997503327,0.4969891878877006
0.006627092727000563,0.9129252029793256,0.4080731005679555
0.03646131579439666,0.9484934476609705,0.3146915191020359
0.05587383791799933,0.9742961270023416,0.21823192054452129
0.04812799966358943,0.9916159646837324,0.11992278446038672
-0.03855512957423454,0.9990495287034079,0.020335711962277334
-0.0748728872720367,0.9940317787662963,-0.07934023918707137
-0.017228506437112233,0.983760661483335,-0.17865648458373345
0.02248501121424327,0.9609097260398696,-0.2759473186546264
-0.05485845105572746,0.9273965997573641,-0.3700352646792543
0.017437495401476467,0.8870226411082544,-0.46139654085771026
0.04480437330109437,0.8358154520747527,-0.5471792194575493
0.0900689644945154,0.7746328414353261,-0.6259644898911747
0.018598349200338996,0.7110382174350134,-0.7029073585856538
0.03997679275101402,0.6369130459496165,-0.7698984530056703
-0.018193025043903924,0.557222814099728,-0.830163688248608
-0.019475531870670547,0.4715495491367765,-0.8816244814926916
0.061121144001794,0.3805376886145125,-0.9227433409674849
0.09494405572010751,0.28575592247487447,-0.9535875308821684
-0.049255948815441646,0.18975606789459118,-0.9805949654181761
-0.02524212199216583,0.09099341344293754,-0.9955315333967755
-0.01924138660695562,-0.008849670624357068,-0.9997757010306272
0.0649402204585381,-0.10840728052413146,-0.9919831799461918
-0.03376183680643537,-0.2072182194993216,-0.9777119963890115
-0.0911144730283055,-0.30270024533637907,-0.9487205670154253
0.07648479419735832,-0.3963911422895693,-0.9148902330722293
-0.09811139262023495,-0.4848241093685132,-0.8690913286951758
0.013414844162448872,-0.5718741914830605,-0.8202316447636563
0.016235104031308737,-0.6508765101448747,-0.7590100064812858
0.09354545461756616,-0.7203222386951273,-0.6873027865225289
-0.035531455352147745,-0.7883002059876033,-0.6142640319280143
-0.0041528232384477745,-0.8462131072101916,-0.532828425710212
0.03961398059806609,-0.8944846978392287,-0.44534015973482544
0.05609106275960699,-0.9337375740684494,-0.3535363283331216
-0.037069266549848996,-0.96522429790431,-0.2587816149045133
-0.006773380262026105,-0.9868929186693545,-0.16123426558926304
0.02337431823659055,-0.9978093353011875,-0.06188838043427077
-0.07457479105205908,-0.996493431528201,0.037939971806690106
0.013377951710260787,-0.9903968835363708,0.13760466376355993
0.023962704277459175,-0.9715193969058283,0.2357453079903116
-0.06628942326393163,-0.9413264108963193,0.3309234058092434
0.0701985097441255,-0.9033443379258643,0.42313257540277577
-0.08186572781769462,-0.8558246390471625,0.5107466982846515
0.0681672019713264,-0.8013872823377546,0.5942488168122072
-0.05795795242157525,-0.7385350357983147,0.6717193436618305
-0.06872702959147242,-0.6673281846308625,0.7415859285347925
-0.021209183311964707,-0.5912245098861603,0.8062281001386079
0.07055205977889298,-0.5066309621884695,0.859271479226991
-0.008472902736512102,-0.41934586282603387,0.9077870109502045
-0.0552605653452331,-0.32613601702202,0.9437062934614443
0.014982202318233263,-0.23061981837052603,0.9729285857597366
-0.07955401048105264,-0.13193226877303796,0.9880612510734239
0.01761890605041898,-0.03273029798248554,0.999308912070519
0.029313253267629593,0.0671791914867333,0.9973102272683543
-0.010375348127792984,0.1664710426888765,0.9859917566071763
-0.00027270675266370344,0.2640885115644766,0.9644984104137684
-0.06025765661230761,0.35840589343370055,0.9316191444853332
0.01084404409706906,0.4504141091004956,0.8927539061974625
0.05636776441354707,0.5364678783041706,0.8420361575863832
0.07197483015319209,0.6172300417178984,0.7834836944221242
0.0937834621461754,0.691105219810804,0.7166437311371231
0.030664170837735358,0.7621998525968933,0.6466151044695045
-0.03416746042196759,0.8228522746030366,0.5672272197531798
0.018712417164068854,0.8757277195094051,0.4824425424096994
0.005786193782271179,0.9196622491116887,0.39266762983513676
-0.03418989189536357,0.9537271762365184,0.2987231571206028
-0.06814460783735664,0.9770810816580227,0.20166524809366904
-0.04814829151385801,0.993491183319758,0.10323279851967349
0.08866551543769174,0.9960552246271461,0.003523615349908577
0.045930646996450185,0.9943006421429472,-0.09621127117240608
0.07710504183251746,0.9778434909618657,-0.1946199365623098
0.033541649143597196,0.9558377953540065,-0.2919744282390504
0.018567720305740013,0.922273794137269,-0.3860910364283198
-0.022194187867777174,0.8790564779454455,-0.4762007209224261
0.07426219916588994,0.8250434419581124,-0.5601682288892834
-0.08470108929536009,0.764359647741843,-0.6392026708143086
-0.06703952043597507,0.6976669659152177,-0.713278702451131
0.00010106382845000252,0.6243771322277294,-0.7811230290659591
-0.08040727203784113,0.5415165932929805,-0.8368359754407055
-0.05426249981022713,0.45607305070522,-0.8882865267101481
-0.04308537659233613,0.365313073068215,-0.9298870947428798
0.09776550086069415,0.2696080084059333,-0.9579944825753663
-0.0982103477048587,0.1726136317572779,-0.9800812526190129
0.05394745565630362,0.07415729843929776,-0.9957863059494221
0.08334319537646734,-0.02557401477248893,-0.9961926929830677
-0.08375096732627269,-0.12489528646597316,-0.9886288195730976
-0.08678266991678997,-0.22291146997637126,-0.970968199662114
-0.09244724610396858,-0.3185698458082825,-0.9433804958920231
0.016402586045493675,-0.41287199749288117,-0.9106413502895959
0.05040015770488314,-0.5011515792378591,-0.8638905710393664
-0.07848279607487689,-0.5838309229711369,-0.8080729571659602
0.07506972667436441,-0.6617612998788619,-0.7459467260600287
0.007588589364666442,-0.734978454647048,-0.6780479957319333
-0.05864962238688186,-0.7976460665283117,-0.6002674190273768
-0.07293089305545061,-0.852782753695531,-0.517148585841247
0.03191594199307582,-0.9020948076831179,-0.430356050959962
-0.07167532397562387,-0.9386110910093431,-0.3374490595145289
0.010180615178293046,-0.9700554591362714,-0.24267006670479419
-0.03714112572929349,-0.9888043672086391,-0.1445214868754254
0.001913766543325092,-0.998979975558654,-0.04511480832773792
0.06755637120958594,-0.9962139276185091,0.05471697294164214
0.018895627252658705,-0.9878552226037827,0.15422391009554776
0.074259756010987,-0.9650242578630945,0.2514232892414149
-0.03337752619489069,-0.937169272663995,0.34727466812243635
0.009962759548255562,-0.8982736594537625,0.43932354381905075
-0.024264714297919533,-0.849718788196995,0.526677514827689
0.06501722921962805,-0.7914490944649389,0.6077672998568041
0.08479466745417216,-0.7257375376260969,0.6827260730715838
0.000959744322226149,-0.6563164539080288,0.7544851166328109
-0.07059708554488563,-0.5762735951641031,0.8142019375002784
-0.05244234648697853,-0.49266213475572573,0.8686390627141235
0.020585575267120088,-0.40395202756159565,0.9145485189533672
-0.06944012556582546,-0.3099472994658185,0.9482145013209029
0.005548328144473674,-0.21424924250127467,0.9767632661717123
-0.09453644733675427,-0.11514902859669258,0.9888395023148009
-0.0306185637027393,-0.015918395629851985,0.9994043767351396


==> PopFigure/randomTraces.csv <==
0.000000000000000000e+00,1.466838282537791249e-01,2.078768306969362156e-01,-9.761348242076528514e-03,-3.838649670861202234e-02,2.597080810151350949e-01
1.000000000000000000e+00,1.295911492818661304e-01,1.203488021414580306e-01,-3.428658998092029564e-02,-6.708814227536698260e-02,1.278386733632146666e-01
2.000000000000000000e+00,1.068681892120480342e-01,3.536787052409097465e-02,-4.229151007526796291e-02,-8.795817365269321952e-02,-2.084520563422688141e-02
3.000000000000000000e+00,8.440419573021236410e-02,-4.206622474883840029e-02,-2.673968469845292018e-02,-1.014474889211302855e-01,-1.686005079193980405e-01
4.000000000000000000e+00,6.605133779078090073e-02,-1.078432914481441546e-01,1.415302665076590034e-02,-1.094147367579934721e-01,-2.984231540959035311e-01
5.000000000000000000e+00,5.299708313647046032e-02,-1.584470351255460874e-01,7.659033462294942418e-02,-1.141607825730679565e-01,-3.958458958520071902e-01
6.000000000000000000e+00,4.482810649805896164e-02,-1.911534085489151324e-01,1.521896345399187667e-01,-1.181894752889524197e-01,-4.511955632915593539e-01
7.000000000000000000e+00,4.044052497416641273e-02,-2.037562984186593873e-01,2.298127438543659251e-01,-1.232222895084859743e-01,-4.610235447840176914e-01
8.000000000000000000e+00,3.867766773550213033e-02,-1.948044412385207258e-01,2.978788848941895107e-01,-1.295194976673475218e-01,-4.280362810364682913e-01
9.000000000000000000e+00,3.893959846450659179e-02,-1.644379464665710056e-01,3.467186761137781570e-01,-1.362154548338425364e-01,-3.601400262303746103e-01
1.000000000000000000e+01,4.158462871655407844e-02,-1.143888400064619060e-01,3.706089832984387211e-01,-1.416119585810225734e-01,-2.690811242865628339e-01
1.100000000000000000e+01,4.797002008682316881e-02,-4.823797346568293315e-02,3.687229471235813905e-01,-1.434154746618882259e-01,-1.685806961620219258e-01
1.200000000000000000e+01,5.996897748728692579e-02,2.815592093589589298e-02,3.449190078503503454e-01,-1.393646802979550958e-01,-7.186254906588611380e-02
1.300000000000000000e+01,7.931911968173396832e-02,1.069958988151235302e-01,3.066662734724232564e-01,-1.279454648130841365e-01,1.025151679757273400e-02
1.400000000000000000e+01,1.064924194679132963e-01,1.792893968065682742e-01,2.630678149759072548e-01,-1.086362435320386427e-01,7.040380255255472564e-02
1.500000000000000000e+01,1.398098406129889837e-01,2.359127614328222489e-01,2.225914298307950234e-01,-8.183221379910489424e-02,1.052435180718210989e-01
1.600000000000000000e+01,1.754955488408679598e-01,2.690164429125506129e-01,1.913087720884048271e-01,-4.864598298965303741e-02,1.155508544815008337e-01
1.700000000000000000e+01,2.080641872805988335e-01,2.733869449464932377e-01,1.713969058126151856e-01,-1.056697925160517658e-02,1.055466070958203800e-01
1.800000000000000000e+01,2.311889559462533550e-01,2.473924865641578541e-01,1.607008257590357703e-01,3.073443231016832061e-02,8.130733274546876610e-02
1.900000000000000000e+01,2.390171389659071777e-01,1.934573179628635009e-01,1.537517775914501172e-01,7.321677320237188202e-02,4.951846705471153742e-02
2.000000000000000000e+01,2.277585684888343842e-01,1.178922160401492114e-01,1.430273005032746403e-01,1.142944522428270826e-01,1.639298616377594595e-02
2.100000000000000000e+01,1.969116830503291338e-01,2.992009176707111778e-02,1.207351029754260979e-01,1.510726315681837628e-01,-1.306717884711566281e-02
2.200000000000000000e+01,1.496377068855122561e-01,-5.936198505344584403e-02,8.115311458929895527e-02,1.802019976381431243e-01,-3.513395564741324251e-02
2.300000000000000000e+01,9.300614704429396862e-02,-1.382163443740632158e-01,2.217562045153945172e-02,1.975555756321663581e-01,-4.772087708532215394e-02
2.400000000000000000e+01,3.697792125779832129e-02,-1.964787142362478256e-01,-5.397028538885109694e-02,1.986464305978884459e-01,-5.019634068943866489e-02
2.500000000000000000e+01,-7.503007699060206329e-03,-2.271757075075917509e-01,-1.405673189694042202e-01,1.793499602232031254e-01,-4.266016842932202069e-02
2.600000000000000000e+01,-3.006050441748163438e-02,-2.271445402804752878e-01,-2.277522297758921566e-01,1.367067975014518988e-01,-2.590297119982441082e-02
2.700000000000000000e+01,-2.306290450380140897e-02,-1.975885111221815371e-01,-3.043782434059583153e-01,7.001432828417795962e-02,-1.301383621359071974e-03
2.800000000000000000e+01,1.617100051902987945e-02,-1.437617790891483338e-01,-3.592329052708391757e-01,-1.828042935721140363e-02,2.936782335378552641e-02
2.900000000000000000e+01,8.438355027800967245e-02,-7.396747886173765663e-02,-3.833512105722247654e-01,-1.220576178351627517e-01,6.348241218722669443e-02
3.000000000000000000e+01,1.724689084160068997e-01,1.885981490902577384e-03,-3.720211673189219304e-01,-2.314915093800772594e-01,9.748140900376137119e-02
3.100000000000000000e+01,2.664067661306414037e-01,7.388513201247703943e-02,-3.248709428857495807e-01,-3.341164935019501070e-01,1.272802462630446829e-01
3.200000000000000000e+01,3.493699297815841542e-01,1.334209174508098339e-01,-2.458385348819200622e-01,-4.164111341224137619e-01,1.484701075806080794e-01
3.300000000000000000e+01,4.047563680985958312e-01,1.745343645148063061e-01,-1.422702001452698095e-01,-4.655880098367183861e-01,1.570848990242003085e-01
3.400000000000000000e+01,4.189207005340411238e-01,1.947049191275745939e-01,-2.349859769325855427e-02,-4.721440964906423177e-01,1.505016350415783466e-01
3.500000000000000000e+01,3.838700857640572339e-01,1.947435535442900711e-01,1.002786401345629047e-01,-4.319398776145094709e-01,1.279304736799624920e-01
3.600000000000000000e+01,2.999101634691026530e-01,1.784303655382197540e-01,2.196592902641570089e-01,-3.472626530789659771e-01,9.115791513016636982e-02
3.700000000000000000e+01,1.762649026981203404e-01,1.518640551342285427e-01,3.271171974839902075e-01,-2.272837197304941881e-01,4.453718095125016457e-02
3.800000000000000000e+01,3.015135634377170276e-02,1.220932071216570686e-01,4.174379865338503914e-01,-8.696395181205592018e-02,-5.670335416497726370e-03
3.900000000000000000e+01,-1.150839933400716331e-01,9.583925266560802680e-02,4.876451123341736804e-01,5.511466236357738524e-02,-5.194738037342907372e-02
4.000000000000000000e+01,-2.336744388668679229e-01,7.841744524642606240e-02,5.362019251007702492e-01,1.795315062541016637e-01,-8.697588335377141877e-02
4.100000000000000000e+01,-3.017125034840237308e-01,7.296886947050008898e-02,5.627297428256889944e-01,2.694537637148622378e-01,-1.050433851137680674e-01
4.200000000000000000e+01,-3.011438878455836576e-01,8.053772238542286632e-02,5.677711117137127506e-01,3.133234538575976336e-01,-1.028613474095080166e-01
4.300000000000000000e+01,-2.234422995625257591e-01,1.000270981639941326e-01,5.522131921875675920e-01,3.067962533448067575e-01,-8.042865359161310845e-02
4.400000000000000000e+01,-7.187396108279944795e-02,1.286036447182576370e-01,5.174938700213297382e-01,2.539490209840740143e-01,-4.132432370999804955e-02
4.500000000000000000e+01,1.380144089068251756e-01,1.626347365487457453e-01,4.660150652374884239e-01,1.664787185256407509e-01,7.943385679594400575e-03
4.600000000000000000e+01,3.799845877928088589e-01,1.982508181398647540e-01,4.011414624958440922e-01,6.152204256173154917e-02,5.913581209163858848e-02
4.700000000000000000e+01,6.206912166867538660e-01,2.320722180289139513e-01,3.272976778239817253e-01,-4.123420682590999559e-02,1.037561908398245830e-01
4.800000000000000000e+01,8.244717425556362667e-01,2.617915709959165449e-01,2.502239837396001421e-01,-1.233030021550862027e-01,1.342837537441829432e-01
4.900000000000000000e+01,9.588914773285976967e-01,2.862382670801343898e-01,1.764751609659334919e-01,-1.707173703945498999e-01,1.453476530779009013e-01
5.000000000000000000e+01,1.000000000000000000e+00,3.052457531409742408e-01,1.123516076312626039e-01,-1.763557273233659628e-01,1.347258258334156633e-01
5.100000000000000000e+01,9.361353271418644262e-01,3.192097607346484622e-01,6.301373177122689129e-02,-1.411757456910519570e-01,1.034180463201839484e-01
5.200000000000000000e+01,7.701208470669064221e-01,3.284458418868468899e-01,3.138563736259678688e-02,-7.377067991509847489e-02,5.497275727127853839e-02
5.300000000000000000e+01,5.192550103810211759e-01,3.327567400618521298e-01,1.713015128257368985e-02,1.160866071079191993e-02,-5.563155604013879027e-03
5.400000000000000000e+01,2.124405964465178320e-01,3.311483674167718383e-01,1.654165564758346488e-02,9.784476587175908180e-02,-7.257830368356989192e-02
5.500000000000000000e+01,-1.139453774716546741e-01,3.218856448866433406e-01,2.357856298686284227e-02,1.683433601591097228e-01,-1.404358862304151412e-01
5.600000000000000000e+01,-4.213048989059270388e-01,3.032203251805911659e-01,3.092672194447123463e-02,2.105319555896546790e-01,-2.038390895929598490e-01
5.700000000000000000e+01,-6.751685703556506990e-01,2.740425389516189525e-01,3.114228042893245688e-02,2.183800662902759815e-01,-2.580823571001678030e-01
5.800000000000000000e+01,-8.498914072084817750e-01,2.342773205477170773e-01,1.878230952627302913e-02,1.933521202558856622e-01,-2.991596654132157584e-01
5.900000000000000000e+01,-9.316474865790137505e-01,1.858144022120774563e-01,-7.919870067128730387e-03,1.437260073958524509e-01,-3.236352316346659541e-01
6.000000000000000000e+01,-9.200502177449360053e-01,1.330875569046069962e-01,-4.689006917182967499e-02,8.298460577772094615e-02,-3.284576877883854107e-01
6.100000000000000000e+01,-8.272075350805629945e-01,8.251945807651704656e-02,-9.243186908122527634e-02,2.706342126633662359e-02,-3.112240788690758819e-01
6.200000000000000000e+01,-6.744903298180734419e-01,4.169053652623386924e-02,-1.359878673822207396e-01,-9.181175358756699448e-03,-2.705962276274165301e-01
6.300000000000000000e+01,-4.883861683381405805e-01,1.820123568241958575e-02,-1.678327523392207088e-01,-1.539274752503930546e-02,-2.069273933298041435e-01
6.400000000000000000e+01,-2.963339612990469329e-01,1.805565074570511172e-02,-1.789281030187847288e-01,1.157548783007679785e-02,-1.234669012963065526e-01
6.500000000000000000e+01,-1.222686299623871736e-01,4.410949793704604938e-02,-1.630312933559434907e-01,6.700373312651605739e-02,-2.659049378496582822e-02
6.600000000000000000e+01,1.682083336501831450e-02,9.479327233714356093e-02,-1.185141887336211286e-01,1.391118095494456308e-01,7.473351220567869824e-02
6.700000000000000000e+01,1.120088385501997602e-01,1.636629879477788652e-01,-4.908892743380267182e-02,2.108664620416095259e-01,1.690721007153337674e-01
6.800000000000000000e+01,1.622400061218465528e-01,2.401390355198256277e-01,3.696041584144471592e-02,2.634184215594942424e-01,2.441954571064699209e-01
6.900000000000000000e+01,1.728499197299412926e-01,3.104528229679092144e-01,1.282364971652756869e-01,2.801489267456574450e-01,2.895996273071639315e-01
7.000000000000000000e+01,1.529402803994592275e-01,3.597391285458395038e-01,2.117867464519026521e-01,2.501590796002849393e-01,2.982402007528406340e-01
7.100000000000000000e+01,1.130741232574390409e-01,3.754745138866109611e-01,2.756409873968478363e-01,1.710365417585124614e-01,2.681234171757543860e-01
7.200000000000000000e+01,6.321588945481571020e-02,3.494485867189690009e-01,3.113045561127714134e-01,5.025951306374035199e-02,2.031600614438799635e-01
7.300000000000000000e+01,1.090887270078108595e-02,2.796618825664506369e-01,3.150788330178006524e-01,-9.563078142120824687e-02,1.129984100531969959e-01
7.400000000000000000e+01,-3.898792425157084074e-02,1.720510628394528729e-01,2.885931992791671008e-01,-2.438532585398038022e-01,1.153201561365828527e-02
7.500000000000000000e+01,-8.367025350709283993e-02,3.962125586587698228e-02,2.385219990985800176e-01,-3.693659197054046661e-01,-8.561845054688675682e-02
7.600000000000000000e+01,-1.217669882071919368e-01,-9.926332758137147716e-02,1.751520978502272008e-01,-4.491056589548106381e-01,-1.637490195132370874e-01
7.700000000000000000e+01,-1.520289508425472225e-01,-2.233151657180251770e-01,1.103658324302898563e-01,-4.665027318393742961e-01,-2.120654086531132410e-01
7.800000000000000000e+01,-1.725796291840803742e-01,-3.118972570031500191e-01,5.558762152173905846e-02,-4.154876251462629178e-01,-2.261407585799621589e-01
7.900000000000000000e+01,-1.809104297391828098e-01,-3.486373405593513053e-01,1.983987775292550895e-02,-3.021190662588579823e-01,-2.086135054015194890e-01
8.000000000000000000e+01,-1.742088122923859672e-01,-3.240796300946895414e-01,8.548540457669123391e-03,-1.439700176928232489e-01,-1.687353814831507315e-01
8.100000000000000000e+01,-1.505750679327484964e-01,-2.376557139649095873e-01,2.306236963123051847e-02,3.272619634985493575e-02,-1.206092120207463009e-01
8.200000000000000000e+01,-1.099404468280848479e-01,-9.848805417809959606e-02,6.069953222397580367e-02,1.978810203601280293e-01,-7.976640752282868063e-02
8.300000000000000000e+01,-5.512449652052465315e-02,7.637759564862636741e-02,1.157128095189491057e-01,3.229425842230705390e-01,-5.979770493951455657e-02
8.400000000000000000e+01,7.663939155068291362e-03,2.645965136258859873e-01,1.807796781590388091e-01,3.863087716900706625e-01,-6.960157786581949724e-02
8.500000000000000000e+01,6.993825504403922144e-02,4.416931170919660143e-01,2.483601771015704063e-01,3.775103202786188605e-01,-1.110842302282707555e-01
8.600000000000000000e+01,1.222796199745998513e-01,5.849283654532646537e-01,3.119139629442659323e-01,2.993075239797366449e-01,-1.785472133866904954e-01
8.700000000000000000e+01,1.563068623499765941e-01,6.769223601443230542e-01,3.668433206988158668e-01,1.673654731124135098e-01,-2.600754461878957424e-01
8.800000000000000000e+01,1.668090992688253948e-01,7.082679523856192372e-01,4.107815674746519430e-01,7.460573724514825596e-03,-3.400029682238269735e-01
8.900000000000000000e+01,1.531043613170770812e-01,6.782035885930376429e-01,4.432190556460973707e-01,-1.495724542732885520e-01,-4.025007103208315673e-01
9.000000000000000000e+01,1.201269644383395757e-01,5.945632023964803059e-01,4.651590883582421565e-01,-2.740846566538340801e-01,-4.352283946547449989e-01
9.100000000000000000e+01,7.792609676876535718e-02,4.725365389577540487e-01,4.784433081145286204e-01,-3.431721930910557328e-01,-4.315817716699988926e-01
9.200000000000000000e+01,3.960299453028056499e-02,3.314816718999751277e-01,4.845929564379380383e-01,-3.452561182817026619e-01,-3.922020590878751989e-01
9.300000000000000000e+01,1.888485684290276342e-02,1.914317590540420833e-01,4.842704223502943828e-01,-2.824194262360317786e-01,-3.252501193848073013e-01
9.400000000000000000e+01,2.677976950035473869e-02,7.009079388690644952e-02,4.772636142849480678e-01,-1.696392287029641899e-01,-2.443537388872271954e-01
9.500000000000000000e+01,6.875498390932495429e-02,-1.947576589291064725e-02,4.625236720483476005e-01,-3.147329522303499855e-02,-1.654607362258220249e-01
9.600000000000000000e+01,1.432435462707292440e-01,-7.030940610958792691e-02,4.383236003910461753e-01,1.030059110809928014e-01,-1.036686489439182929e-01
9.700000000000000000e+01,2.410125105911652965e-01,-8.201616812462510231e-02,4.027182008206898756e-01,2.062528337190506489e-01,-6.984444203521235350e-02
9.800000000000000000e+01,3.464134768881108051e-01,-6.028098542919103908e-02,3.544554496438485636e-01,2.583055427234572932e-01,-6.810025330901492424e-02
9.900000000000000000e+01,4.402372289835398411e-01,-1.537872051640481671e-02,2.934489118878599867e-01,2.504305426658057221e-01,-9.517527126637913282e-02
1.000000000000000000e+02,5.031218066593039495e-01,4.017798854423629273e-02,2.208117420833619338e-01,1.863053896081798277e-01,-1.411946181932416944e-01
1.010000000000000000e+02,5.196872686072279146e-01,9.384222151622677310e-02,1.394531849501786380e-01,8.141982389255958408e-02,-1.920566241200848956e-01
1.020000000000000000e+02,4.820094474549959096e-01,1.347927974637175008e-01,5.414059685778970649e-02,-4.041618371455803910e-02,-2.327646981318082786e-01
1.030000000000000000e+02,3.911197468068696170e-01,1.553093115856307993e-01,-2.943775406720472096e-02,-1.527320489867012021e-01,-2.503060159587544575e-01
1.040000000000000000e+02,2.573486836863075333e-01,1.515750776218716123e-01,-1.052761693116567310e-01,-2.322432367591439339e-01,-2.364663353382891742e-01
1.050000000000000000e+02,9.855020251557139455e-02,1.239203448252918921e-01,-1.675631464337869747e-01,-2.637610779510275449e-01,-1.895414334587005034e-01
1.060000000000000000e+02,-6.328754485685098019e-02,7.611942378358071970e-02,-2.116809544936219811e-01,-2.433369788978640424e-01,-1.143108473499476335e-01
1.070000000000000000e+02,-2.057250900017311146e-01,1.397585156519714697e-02,-2.349273487770418001e-01,-1.789774832441382857e-01,-2.094199796630738519e-02
1.080000000000000000e+02,-3.100461530103704177e-01,-5.576547486648251312e-02,-2.369238869563662919e-01,-8.868599112408209750e-02,7.721787573604921295e-02
1.090000000000000000e+02,-3.647988471475744343e-01,-1.264539411436563787e-01,-2.201629600778278462e-01,3.921045217043593774e-03,1.665736304530227030e-01
1.100000000000000000e+02,-3.675253654050179564e-01,-1.926446784279326474e-01,-1.899174592654494509e-01,7.521205873983534407e-02,2.361928336146670582e-01
1.110000000000000000e+02,-3.247543162038381004e-01,-2.504058509157830459e-01,-1.532414856843689610e-01,1.067173807292547266e-01,2.795783731458788557e-01
1.120000000000000000e+02,-2.505213761434735287e-01,-2.974029880086628830e-01,-1.180387122994115967e-01,8.888769014035492744e-02,2.949990058128219572e-01
1.130000000000000000e+02,-1.633356289234060843e-01,-3.329735267576647284e-01,-9.203875929814893386e-02,2.304924374411084637e-02,2.856020007748495404e-01
1.140000000000000000e+02,-8.238299121597608687e-02,-3.575331342674026858e-01,-8.133527893045228163e-02,-7.893149504569560437e-02,2.588028355093089927e-01
1.150000000000000000e+02,-2.376252767309340597e-02,-3.721004310776910851e-01,-8.906899096769323176e-02,-1.975142706082956834e-01,2.238329965112352549e-01
1.160000000000000000e+02,2.418883740125449787e-03,-3.778548380099761572e-01,-1.145987217871143049e-01,-3.099670352127892325e-01,1.895743113254989842e-01
1.170000000000000000e+02,-6.436926665453624428e-03,-3.754465355372537672e-01,-1.535683637988443651e-01,-3.951833379044127348e-01,1.634424793620382621e-01
1.180000000000000000e+02,-4.557857130198462309e-02,-3.648227661927314069e-01,-1.986567833990684484e-01,-4.378659947128489827e-01,1.502119770647647179e-01
1.190000000000000000e+02,-1.045894295469164959e-01,-3.453222394329959477e-01,-2.406101187678120756e-01,-4.312917979190002415e-01,1.512832296365048679e-01
1.200000000000000000e+02,-1.695113304984431635e-01,-3.159762674125279891e-01,-2.697998726900718292e-01,-3.783196845764935645e-01,1.648792113452585417e-01
1.210000000000000000e+02,-2.256655021820888618e-01,-2.757458321817893299e-01,-2.781976747301195263e-01,-2.901427827953970140e-01,1.870000880557657064e-01
1.220000000000000000e+02,-2.609700460580400283e-01,-2.240560558384224465e-01,-2.613524378582029462e-01,-1.828898822732315244e-01,2.126603288999381891e-01
1.230000000000000000e+02,-2.679182743932327360e-01,-1.618877050534786033e-01,-2.194043802973193735e-01,-7.349205663711420866e-02,2.367718664159263187e-01
1.240000000000000000e+02,-2.439091568710116398e-01,-9.210227165852778730e-02,-1.570821857623424800e-01,2.409997664649208768e-02,2.545814821010175533e-01
1.250000000000000000e+02,-1.913699793871565802e-01,-1.943164365112982558e-02,-8.326833635915181775e-02,1.018689242051189631e-01,2.623183750979328210e-01
1.260000000000000000e+02,-1.169506360474900086e-01,4.955373103953347041e-02,-9.407391696962350003e-03,1.591153481303384520e-01,2.575119902898678759e-01
1.270000000000000000e+02,-2.938285743726722424e-02,1.069614392572129508e-01,5.289376503880097169e-02,2.017538841585182763e-01,2.385673040086113417e-01
1.280000000000000000e+02,6.223744732225761772e-02,1.444898151415806020e-01,9.379687545374483515e-02,2.400942225414817721e-01,2.048173270705779259e-01
1.290000000000000000e+02,1.500749676711889691e-01,1.549891480574327740e-01,1.071372742331592048e-01,2.853922020257957382e-01,1.567562385931663138e-01
1.300000000000000000e+02,2.292453530552865382e-01,1.337055775235093391e-01,9.211051670756753573e-02,3.461168529895835566e-01,9.576399445218929107e-02
1.310000000000000000e+02,2.979952270336821973e-01,7.932106584893587609e-02,5.350534984893403484e-02,4.255811699980473484e-01,2.439905160816847537e-02
1.320000000000000000e+02,3.567293701671536144e-01,-5.099689175104934157e-03,8.468998731977526269e-04,5.203251032641578178e-01,-5.279986669697466634e-02
1.330000000000000000e+02,4.074269661063031900e-01,-1.120468941371062371e-01,-5.330383163195167445e-02,6.198829205510718587e-01,-1.295556085898963428e-01
1.340000000000000000e+02,4.526835723113761256e-01,-2.295650005448119924e-01,-9.582865860737706243e-02,7.093523102768694022e-01,-1.987427073515630194e-01
1.350000000000000000e+02,4.940185361574802592e-01,-3.426562185248707704e-01,-1.154763836342834193e-01,7.727108628101725385e-01,-2.528520396168610906e-01
1.360000000000000000e+02,5.310556285240286556e-01,-4.357489989697032051e-01,-1.050242778183555631e-01,7.960244550013126918e-01,-2.853293096216802383e-01
1.370000000000000000e+02,5.616756645216203214e-01,-4.944374012132408125e-01,-6.292293625746439578e-02,7.711903543536318129e-01,-2.922973176532049355e-01
1.380000000000000000e+02,5.821755059637182539e-01,-5.079350693077974155e-01,6.328989634932591889e-03,6.982350098870092614e-01,-2.731673411163987319e-01
1.390000000000000000e+02,5.878922840487008639e-01,-4.714012970147055115e-01,9.302076159255928678e-02,5.855799126627997397e-01,-2.314249468106519270e-01
1.400000000000000000e+02,5.744825074534885001e-01,-3.871319188551990975e-01,1.840005231022528442e-01,4.487002149111900540e-01,-1.749433781048705949e-01
1.410000000000000000e+02,5.387623251058076823e-01,-2.649082866538199910e-01,2.650975327833213213e-01,3.070292398203701145e-01,-1.146520676791190074e-01
1.420000000000000000e+02,4.793671372924211416e-01,-1.208472222727483281e-01,3.235772872991340421e-01,1.807088354636985084e-01,-6.277528557012555799e-02
1.430000000000000000e+02,3.974644845383313307e-01,2.475196221638204658e-02,3.504087310375405551e-01,8.682581238213321617e-02,-3.070190022682861911e-02
1.440000000000000000e+02,2.968517819636607991e-01,1.502903572192416659e-01,3.419608248184001775e-01,3.586456002342128246e-02,-2.676227822482249094e-02
1.450000000000000000e+02,1.835502908473867489e-01,2.364394290888802708e-01,3.005227596024180881e-01,3.028974597702438140e-02,-5.467247133632491263e-02
1.460000000000000000e+02,6.506256366674031955e-02,2.695320614874752163e-01,2.336583699462774222e-01,6.414614383074736248e-02,-1.123602964409080446e-01
1.470000000000000000e+02,-5.055838857217877930e-02,2.438812871299517460e-01,1.528257239947030943e-01,1.244975451218712642e-01,-1.920319908057128988e-01
1.480000000000000000e+02,-1.556106979174521066e-01,1.629726206087148965e-01,7.135571799611413468e-02,1.947173831692721735e-01,-2.815385707899039636e-01
1.490000000000000000e+02,-2.438137397299693088e-01,3.947283675567485328e-02,1.857726076321391780e-03,2.576493895317672478e-01,-3.661916616478315123e-01
1.500000000000000000e+02,-3.108766184342749983e-01,-1.067399606424483255e-01,-4.576558802503801621e-02,2.988766447296232198e-01,-4.317312845247206488e-01
1.510000000000000000e+02,-3.547728983195665431e-01,-2.521656770720058782e-01,-6.560816198466654092e-02,3.095311103472781489e-01,-4.672840693558885650e-01
1.520000000000000000e+02,-3.761678633645923475e-01,-3.734796838783365769e-01,-5.664816234311403909e-02,2.875031851979653608e-01,-4.670758693954609742e-01
1.530000000000000000e+02,-3.775264004271429719e-01,-4.513293954156917254e-01,-2.232211991370123064e-02,2.370253826216687509e-01,-4.317183823744881743e-01
1.540000000000000000e+02,-3.624274116351238750e-01,-4.741448078106561548e-01,3.050834525326740279e-02,1.673343036434649100e-01,-3.681851236741882083e-01
1.550000000000000000e+02,-3.358580755143897312e-01,-4.401222779291992793e-01,9.302635695629918322e-02,9.059645677406766295e-02,-2.882563690920567079e-01
1.560000000000000000e+02,-3.028823657371512712e-01,-3.570874219327808685e-01,1.563367667652493798e-01,1.877957946848649029e-02,-2.062897890111777544e-01
1.570000000000000000e+02,-2.675305461762048642e-01,-2.410955170506581813e-01,2.128238632427370824e-01,-3.893589876588606641e-02,-1.363988488209448846e-01
1.580000000000000000e+02,-2.328685716829509977e-01,-1.133378489032570019e-01,2.576358864099373980e-01,-7.764407659438571363e-02,-8.966018152049132217e-02
1.590000000000000000e+02,-2.000621400264274430e-01,3.824014392516058430e-03,2.895843374089293043e-01,-9.747761680239828974e-02,-7.229990607107421308e-02
1.600000000000000000e+02,-1.680672460323815731e-01,9.095819567180184195e-02,3.105057386301580125e-01,-1.029343697835888305e-01,-8.487716112813641078e-02
1.610000000000000000e+02,-1.344076744678471547e-01,1.352454033800091215e-01,3.244259982385788721e-01,-1.011778838036611894e-01,-1.220608089613762354e-01
1.620000000000000000e+02,-9.531530424448585170e-02,1.323700115554078960e-01,3.367600620140082657e-01,-9.996206846892854991e-02,-1.741288441824263011e-01
1.630000000000000000e+02,-4.614134459199747268e-02,8.685774868517977254e-02,3.526222336231559229e-01,-1.055864754617423656e-01,-2.295276005951254750e-01
1.640000000000000000e+02,1.757774994781133998e-02,1.118463701607221722e-02,3.752617711042502968e-01,-1.211879270439782663e-01,-2.769029103678170012e-01
1.650000000000000000e+02,9.894037964269063179e-02,-7.721800957965833934e-02,4.054764011082866437e-01,-1.458215493909346960e-01,-3.073206302444279059e-01
1.660000000000000000e+02,1.986299695399122156e-01,-1.600253990151843941e-01,4.409291175189403722e-01,-1.745406954041937020e-01,-3.160394582567588873e-01
1.670000000000000000e+02,3.144043717675359950e-01,-2.214831009232429704e-01,4.760836632316773898e-01,-1.993439768676179003e-01,-3.026722706225544179e-01
1.680000000000000000e+02,4.408439211197122676e-01,-2.511559480430570757e-01,5.033601131098550674e-01,-2.115470332456700353e-01,-2.707563272430701939e-01
1.690000000000000000e+02,5.694214289681962526e-01,-2.457299438510013589e-01,5.141731106811285867e-01,-2.042895602725448845e-01,-2.268403678403767554e-01
1.700000000000000000e+02,6.891498736932273328e-01,-2.091110345997267417e-01,5.002237622985648002e-01,-1.740948843587407091e-01,-1.783278629997371301e-01
1.710000000000000000e+02,7.877661417935081234e-01,-1.509809321849563957e-01,4.553815100773551117e-01,-1.219359522178495581e-01,-1.316435823638286151e-01
1.720000000000000000e+02,8.532835645749853315e-01,-8.438036007400009919e-02,3.768374867657134364e-01,-5.362356620212938713e-02,-9.091917012132556819e-02
1.730000000000000000e+02,8.758708233468103233e-01,-2.244829838625538379e-02,2.655467914374251559e-01,2.089261223273443727e-02,-5.670174599425743117e-02
1.740000000000000000e+02,8.495155907661007255e-01,2.426441285140188212e-02,1.265405820839799467e-01,8.926732470465385816e-02,-2.622449945854482892e-02
1.750000000000000000e+02,7.733559050597865747e-01,4.954798508136269708e-02,-3.125269120381310439e-02,1.389863923308765625e-01,5.518689044905350505e-03
1.760000000000000000e+02,6.522462677888183347e-01,5.278040135951007211e-02,-1.960708389253864870e-01,1.598827008502377578e-01,4.495326227265301899e-02
1.770000000000000000e+02,4.961231812111397965e-01,3.868897332482104656e-02,-3.547986423776410825e-01,1.458222900883582307e-01,9.792652626045832143e-02
1.780000000000000000e+02,3.191535814897146217e-01,1.575915080017516179e-02,-4.944003928580930074e-01,9.555355198159681818e-02,1.676128050473973119e-01
1.790000000000000000e+02,1.382219236056112244e-01,-5.961040341658443639e-03,-6.036464873742344306e-01,1.330429387827704139e-02,2.536809756219641776e-01
1.800000000000000000e+02,-2.950202419984438232e-02,-1.711985980311363578e-02,-6.747363660368684846e-01,-9.211439035861841707e-02,3.514740535645866637e-01
1.810000000000000000e+02,-1.690149947710179734e-01,-1.094907223086167246e-02,-7.039817289781720167e-01,-2.091391779248851779e-01,4.521866834692047643e-01
1.820000000000000000e+02,-2.692225129275107043e-01,1.529588329854330436e-02,-6.918059158213120119e-01,-3.251167109093865415e-01,5.445376322736819041e-01
1.830000000000000000e+02,-3.241465165994962816e-01,6.038465723526664081e-02,-6.427986506453408078e-01,-4.282411133925871360e-01,6.166273681567021603e-01
1.840000000000000000e+02,-3.338455973219234818e-01,1.198568423212528766e-01,-5.652085347143380734e-01,-5.091819494377243238e-01,6.579042962434175079e-01
1.850000000000000000e+02,-3.040506362017534880e-01,1.865364222745794220e-01,-4.694658523439681486e-01,-5.618491015661924992e-01,6.611586137949908570e-01
1.860000000000000000e+02,-2.447160699867855504e-01,2.524988131721169204e-01,-3.667684733062445690e-01,-5.837013121085835587e-01,6.240841988555521080e-01
1.870000000000000000e+02,-1.684406649675039835e-01,3.104562299473957454e-01,-2.678905213447688727e-01,-5.750437982277787352e-01,5.502126891982150880e-01
1.880000000000000000e+02,-8.848054891464807170e-02,3.540699960997485407e-01,-1.815047420545625734e-01,-5.379024546094138826e-01,4.487590224350506696e-01
1.890000000000000000e+02,-1.647757523520822914e-02,3.790329906954368888e-01,-1.130222547562592383e-01,-4.752333997129990495e-01,3.334167788137050725e-01
1.900000000000000000e+02,3.913356886590050460e-02,3.832216351608297988e-01,-6.411103686036077887e-02,-3.901225913691489522e-01,2.205495256059120390e-01
1.910000000000000000e+02,7.373875138512513139e-02,3.663198985150246667e-01,-3.243258277943809886e-02,-2.858960583943508382e-01,1.266008683199743579e-01
1.920000000000000000e+02,8.636334943229130590e-02,3.296122305226288351e-01,-1.247700745506117974e-02,-1.661839393766441075e-01,6.555205465517664754e-02
1.930000000000000000e+02,7.897653438479151911e-02,2.756839228872233205e-01,3.308513077584921899e-03,-3.487476727772804291e-02,4.663073424092487040e-02
1.940000000000000000e+02,5.531372622775346248e-02,2.084975538328233957e-01,2.322782473860286051e-02,1.027455462621939125e-01,7.233701966399393168e-02
1.950000000000000000e+02,1.966567327239944485e-02,1.335658679885160516e-01,5.454869474823929865e-02,2.396393498503291142e-01,1.380810635732270530e-01
1.960000000000000000e+02,-2.410490425452777724e-02,5.773294906491857614e-02,1.019237550609218973e-01,3.673146294599422546e-01,2.328391888462653103e-01
1.970000000000000000e+02,-7.336867984715002289e-02,-1.132262496108697898e-02,1.659981360479249046e-01,4.760425677767186614e-01,3.406793818448081157e-01
1.980000000000000000e+02,-1.265090993940393149e-01,-6.528219535147815333e-02,2.427510215423576700e-01,5.562440309514206094e-01,4.434186580052062454e-01
1.990000000000000000e+02,-1.822045851429411334e-01,-9.623094255816511122e-02,3.239882327412577090e-01,6.001387321922421192e-01,5.234986149411940959e-01


==> PopFigure/signalJumps.csv <==
1,-0.45287196351219805
2,-0.3128597877467145
3,-0.6295209939162274
4,-0.7111166198195393
5,-1.3682739594064508
6,-0.6223738344161913
7,-0.9271655991381054
8,-0.5754690013956614
9,-1.3747848486009142
10,-1.2434724115519573
11,-0.608652169115091
12,-1.1120288015836393
13,-0.9734414284561326
14,0.4407682911850228
15,1.6617614671192746
16,0.881313204765851
17,0.46867689131665746
18,1.3216163751588303
19,1.4184231864672534
20,0.789804622170807
21,1.4961206261324853
22,1.537133573546805
23,0.5845858664813226
24,1.5630784492139362
25,1.0286948863203458
26,0.9499112506932459
27,0.9297919325587265
28,1.0898351814452178
29,1.5933361645262956
30,0.42966688246332074
31,0.6563572929101225
32,0.3932203237532754
33,0.8428090545684757
34,1.3345902698749215
35,1.637152011341088
36,1.3662079608671838
37,1.4661042212064785
38,1.5277003646499878
39,-0.7162463119957287
40,-0.5145545363109241
41,-0.3062546924171343
42,-1.5706171096015598
43,-0.9256131980205073
44,-1.1855893652325642
45,-1.2805092411142798
46,-1.418469395758612
47,-0.534938748664139
48,-0.8368352685950495
49,-0.528025809914173
50,-1.2375110927889028
51,-1.130262330309719
52,-0.4444345562729093
53,-0.8381395727891698
54,-1.1476149206256343
55,-0.9015659776354861
56,-0.4345877044791444
57,-0.8046457150247175
58,-0.5874126879403767
59,-0.8691182115723741
60,-0.6022238449937993
61,-0.609035263963464
62,-0.8507117241979967
63,-1.2015947353792138
64,1.1265030927918418
65,1.439390084796131
66,0.7583359066748265
67,1.5081285867351824
68,1.2468540777617263
69,0.5496676786681756
70,1.1323264975849057
71,0.9825042681203029
72,1.2244669088216846
73,0.8840216589464265
74,0.7651064176610642
75,1.3000167128766624
76,1.0097828350684774
77,1.4631792989719647
78,1.0589430091363683
79,1.038166934881851
80,0.43863441914138823
81,0.7830273190488779
82,0.8372764438986
83,1.0222611561737254
84,1.4548887113644033
85,1.261978517093655
86,0.8527714507350601
87,0.46977550544498414
88,0.5692539161167316
89,1.6264556987508714
90,0.565767740763478
91,1.4851892144225807
92,0.8722629324657571
93,1.1170986594898076
94,1.0150359152344444
95,1.2242153782899265
96,1.5546867087471532
97,0.5344789579250353
98,0.6541126938285187
99,0.9631777931105701
100,0.5707550515774702
101,1.6325234147128738
102,0.9875095619395227
103,-1.5394545684333225
104,-1.022181513691145
105,-1.0368153956993456
106,-0.66559145274001
107,-0.7308277894356978
108,-1.6745915650834005
109,-0.4114098179660397
110,-0.49103688171958604
111,-0.9575690941470771
112,-0.33644189873267427
113,-0.6400279418231247
114,-0.7776809355024814
115,-1.1932548768336624
116,-1.2514965301115044
117,-0.9594630279694734
118,-0.9287574398421685
119,-0.7087106817295616
120,-1.2548592612582183
121,-0.7136647202261859
122,-1.171550739011243
123,-1.4291702129714565
124,-0.665605722012292
125,-0.7070535858476252
126,-1.023475507267066
127,-0.6056922269746599
128,-0.87791871887155
129,-1.1323007084883798
130,-0.7334591464636842
131,-1.0954235673084591
132,-0.6934653631178276
133,-0.30264322254449194
134,-0.31894993769148083
135,-1.3478307564763976
136,-0.41012049911381077
137,-0.888018876374602
138,-1.0948274124342157
139,-1.1637185891784367
140,-1.1064636594359778
141,-0.7713175328252739
142,-1.220820857906319
143,-0.9230672591758338
144,-1.6027688203323458
145,-0.6593711323873075
146,-1.6196293010785778
147,-0.863019238289306
148,-0.8410445463512448
149,-1.6573833097338602
150,-1.538645886432393
151,1.2069291894464467
152,1.6823019102606742
153,0.5576711128311773
154,1.3855426481650372
155,1.3905150857723312
156,0.3186239090445855
157,1.3436427763810692
158,0.4984198429515383
159,1.0562497651130411
160,0.9057234471601845
161,0.6307466687913201
162,0.6560041036123003
163,0.4253178604224328
164,0.777366822713702
165,0.7797390432667757
166,1.4564007382597706
167,1.0416916730430072
168,1.13024059939436
169,1.0784038410398087
170,0.532305518651119
171,0.8562764841946227
172,0.9890037229727233
173,-0.6360753411336626
174,-0.8272831239002154
175,-1.269988423106414
176,-0.6324176643576394
177,-0.6873840343604547
178,-1.6070145195951682
179,1.0222426196966738
180,1.6499292162033847
181,0.36446470679522824
182,0.6273442166528274
183,0.8819428083009455
184,1.440742897674474
185,1.5440661781608873
186,0.5992014634831
187,0.8470600015337408
188,1.5175673759570687
189,0.8890632430703778
190,0.4575318533807633
191,1.2763733235891301
192,0.7695993180813518
193,1.186203376644805
194,0.4086540720067464
195,1.2170824660509774
196,1.1785978396324164
197,1.2176661505832902
198,1.1453426689983455
199,0.8443215426442412
200,1.4815243112735943
201,1.502902200907227
202,0.8410271528129589
203,0.7373367933058712
204,0.9515122783977534
205,1.4266731058562256
206,1.1759681757610476
207,0.9313041011820413
208,1.6829567261246474

